Integrating Human Knowledge Through Action Masking in Reinforcement Learning for Operations Research

Reinforcement learning (RL) provides a powerful method to address problems in operations research. However, its real-world application often fails due to a lack of user acceptance and trust. A possible remedy is to provide managers with the possibility of altering the RL policy by incorporating human expert knowledge. In this study, we analyze the benefits and caveats of including human knowledge via action masking. While action masking has so far been used to exclude invalid actions, its ability to integrate human expertise remains underexplored. Human knowledge is often encapsulated in heuristics, which suggest reasonable, near-optimal actions in certain situations. Enforcing such actions should hence increase trust among the human workforce to rely on the model's decisions. Yet, a strict enforcement of heuristic actions may also restrict the policy from exploring superior actions, thereby leading to overall lower performance. We analyze the effects of action masking based on three problems with different characteristics, namely, paint shop scheduling, peak load management, and inventory management. Our findings demonstrate that incorporating human knowledge through action masking can achieve substantial improvements over policies trained without action masking. In addition, we find that action masking is crucial for learning effective policies in constrained action spaces, where certain actions can only be performed a limited number of times. Finally, we highlight the potential for suboptimal outcomes when action masks are overly restrictive.

==> 10_4_100_0_False_5_bitmap_1.csv <==
Wall time,Step,Value
1655307419.9569607,81920,-495.3299865722656
1655307525.8233354,163840,-251.38999938964844
1655307632.968869,245760,-125.26000213623047
1655307739.9952934,327680,-53.779998779296875
1655307847.3821764,409600,-24.049999237060547
1655307954.1644156,491520,-6.269999980926514
1655308060.7353122,573440,3.359999895095825
1655308167.7198277,655360,4.099999904632568
1655308274.4283988,737280,5.0
1655308381.8476648,819200,7.059999942779541
1655308489.287047,901120,7.269999980926514
1655308595.7415662,983040,7.849999904632568
1655308702.0630934,1064960,8.329999923706055
1655308807.705127,1146880,8.100000381469727
1655308914.3286073,1228800,8.539999961853027
1655309021.063914,1310720,9.399999618530273
1655309128.793119,1392640,9.880000114440918
1655309235.9496436,1474560,10.449999809265137
1655309342.8904104,1556480,11.050000190734863
1655309450.1933546,1638400,11.229999542236328
1655309557.2282755,1720320,11.949999809265137
1655309664.1528766,1802240,12.630000114440918
1655309770.812171,1884160,14.25
1655309877.3446846,1966080,13.430000305175781
1655309984.1704526,2048000,15.09000015258789
1655310087.1583557,2129920,16.1299991607666
1655310193.6199489,2211840,16.579999923706055
1655310300.7909832,2293760,16.84000015258789
1655310407.5942078,2375680,17.420000076293945
1655310514.4831398,2457600,18.239999771118164
1655310622.0373719,2539520,19.030000686645508
1655310728.8467002,2621440,19.600000381469727
1655310835.0950692,2703360,19.540000915527344
1655310941.852889,2785280,20.5
1655311047.903687,2867200,21.09000015258789
1655311155.6917315,2949120,21.75
1655311262.6571379,3031040,22.209999084472656
1655311369.5775168,3112960,23.100000381469727
1655311476.490416,3194880,23.1200008392334
1655311584.065412,3276800,23.3799991607666
1655311690.5428665,3358720,24.219999313354492
1655311797.302635,3440640,24.309999465942383
1655311903.6797266,3522560,24.8700008392334
1655312010.6673539,3604480,25.709999084472656
1655312117.017288,3686400,25.540000915527344
1655312223.3394885,3768320,26.059999465942383
1655312330.4403696,3850240,25.700000762939453
1655312437.3009284,3932160,25.59000015258789
1655312543.7593694,4014080,26.020000457763672
1655312650.8617556,4096000,27.260000228881836
1655312757.3957515,4177920,26.780000686645508
1655312864.2150323,4259840,26.920000076293945
1655312969.2191606,4341760,26.510000228881836
1655313075.8723829,4423680,27.450000762939453
1655313183.5197067,4505600,28.030000686645508
1655313290.3680332,4587520,28.0
1655313396.14238,4669440,25.989999771118164
1655313502.546943,4751360,27.68000030517578
1655313608.3704815,4833280,29.06999969482422
1655313714.9394877,4915200,28.989999771118164
1655313821.743436,4997120,28.329999923706055
1655313928.6688497,5079040,29.149999618530273
1655314035.5291708,5160960,28.729999542236328
1655314142.0850816,5242880,29.110000610351562
1655314241.7879333,5324800,28.520000457763672
1655314347.9252026,5406720,29.25
1655314453.6165397,5488640,28.84000015258789
1655314560.9560685,5570560,29.200000762939453
1655314667.6978242,5652480,29.489999771118164
1655314773.9224477,5734400,29.889999389648438
1655314880.7226884,5816320,29.309999465942383
1655314986.8831847,5898240,30.479999542236328
1655315093.0712757,5980160,28.209999084472656
1655315199.2124074,6062080,29.420000076293945
1655315304.8914344,6144000,30.84000015258789
1655315411.930809,6225920,30.549999237060547
1655315518.6064136,6307840,30.260000228881836
1655315624.6731026,6389760,30.469999313354492
1655315731.1431923,6471680,29.31999969482422
1655315837.9721055,6553600,29.690000534057617
1655315944.942492,6635520,30.639999389648438
1655316050.9422495,6717440,30.6299991607666
1655316157.9965289,6799360,30.959999084472656
1655316264.8159528,6881280,31.170000076293945
1655316371.6110942,6963200,30.790000915527344
1655316478.5636709,7045120,31.239999771118164
1655316585.4440691,7127040,31.299999237060547
1655316691.355613,7208960,30.979999542236328
1655316797.6835337,7290880,30.709999084472656
1655316904.0970154,7372800,31.6200008392334
1655317010.329548,7454720,30.520000457763672
1655317117.5237284,7536640,31.200000762939453
1655317223.978823,7618560,31.399999618530273
1655317330.762507,7700480,30.0
1655317435.1368132,7782400,29.84000015258789
1655317541.701326,7864320,31.030000686645508
1655317648.9936574,7946240,32.9900016784668
1655317754.1951032,8028160,31.8700008392334
1655317858.7887397,8110080,31.860000610351562
1655317965.3852293,8192000,30.56999969482422
1655318071.8048384,8273920,31.8799991607666
1655318178.2197776,8355840,30.139999389648438
1655318284.795885,8437760,31.610000610351562
1655318392.436585,8519680,32.0099983215332
1655318499.355013,8601600,31.729999542236328
1655318599.8198152,8683520,31.389999389648438
1655318705.95397,8765440,31.100000381469727
1655318812.826511,8847360,32.15999984741211
1655318918.826227,8929280,31.079999923706055
1655319026.1596153,9011200,32.16999816894531
1655319132.7255719,9093120,31.31999969482422
1655319239.195882,9175040,31.1299991607666
1655319345.6646147,9256960,31.100000381469727
1655319452.1413748,9338880,31.520000457763672
1655319559.564797,9420800,31.260000228881836
1655319666.3397608,9502720,31.940000534057617
1655319773.0982409,9584640,32.029998779296875
1655319879.6330645,9666560,29.940000534057617
1655319986.122005,9748480,30.850000381469727
1655320092.8365102,9830400,31.229999542236328
1655320199.8798053,9912320,32.40999984741211
1655320305.7979205,9994240,32.7599983215332
1655320412.8817935,10076160,30.1200008392334


==> 10_4_100_0_False_5bitmap_actionmask_1.csv <==
Wall time,Step,Value
1684970287.5921595,12288,9.9180326461792
1684970394.8101726,38912,9.899999618530273
1684970435.2322536,51200,9.8100004196167
1684970543.2199044,83968,10.869999885559082
1684970556.5103958,88064,10.75
1684970576.604163,94208,11.119999885559082
1684970589.9051106,98304,11.369999885559082
1684970630.2175038,110592,12.260000228881836
1684970650.3990343,116736,12.5
1684970750.6314201,147456,13.489999771118164
1684970770.7361357,153600,13.609999656677246
1684970804.2482812,163840,13.520000457763672
1684970857.906095,180224,14.600000381469727
1684970904.78946,194560,15.25
1684970958.7822292,210944,15.619999885559082
1684970978.7057498,217088,16.239999771118164
1684970985.3990471,219136,16.68000030517578
1684971032.1266227,233472,18.100000381469727
1684971065.0782762,243712,19.030000686645508
1684971119.1809049,260096,20.850000381469727
1684971206.8395894,286720,19.889999389648438
1684971281.613473,309248,21.600000381469727
1684971314.7543478,319488,22.100000381469727
1684971334.9789877,325632,22.950000762939453
1684971395.4109542,344064,23.979999542236328
1684971402.2568378,346112,23.90999984741211
1684971468.2972355,366592,24.329999923706055
1684971502.301634,376832,24.780000686645508
1684971516.3098428,380928,24.780000686645508
1684971523.3675318,382976,24.770000457763672
1684971548.9016676,391168,24.420000076293945
1684971599.6446922,407552,25.239999771118164
1684971652.853312,423936,26.489999771118164
1684971659.5599806,425984,26.459999084472656
1684971693.1272426,436224,26.219999313354492
1684971766.8482711,458752,26.719999313354492
1684971808.0629072,471040,26.280000686645508
1684971841.8096097,481280,26.040000915527344
1684971864.9527733,487424,26.399999618530273
1684971951.8042903,512000,26.549999237060547
1684971992.4993522,524288,26.799999237060547
1684972026.6512294,534528,26.860000610351562
1684972046.616417,540672,27.170000076293945
1684972073.6179612,548864,27.6200008392334
1684972100.6735432,557056,27.8700008392334
1684972114.2181325,561152,28.030000686645508
1684972242.0910347,600064,28.110000610351562
1684972275.0109537,610304,27.079999923706055
1684972281.6379998,612352,27.020000457763672
1684972315.2489336,622592,27.309999465942383
1684972348.3777165,632832,27.559999465942383
1684972361.5977964,636928,27.459999084472656
1684972415.2501996,653312,27.700000762939453
1684972421.9464543,655360,27.739999771118164
1684972468.9190993,669696,27.40999984741211
1684972495.4407454,677888,26.8799991607666
1684972556.262598,696320,26.969999313354492
1684972611.3591378,712704,26.920000076293945
1684972721.355524,745472,27.799999237060547
1684972748.0533051,753664,27.729999542236328
1684972788.2621439,765952,27.440000534057617
1684972814.9202664,774144,27.049999237060547
1684972828.1746526,778240,26.979999542236328
1684973103.3082478,864256,26.549999237060547
1684973110.0926425,866304,26.700000762939453
1684973123.4070013,870400,26.3700008392334
1684973163.0806699,882688,26.959999084472656
1684973223.0290096,901120,26.989999771118164
1684973236.5241632,905216,26.940000534057617
1684973243.2824903,907264,27.030000686645508
1684973263.9044383,913408,27.780000686645508
1684973304.3824792,925696,27.1200008392334
1684973363.9182482,944128,27.56999969482422
1684973383.9139786,950272,27.860000610351562
1684973390.533238,952320,27.6200008392334
1684973460.0568933,972800,28.09000015258789
1684973570.9975526,1007616,27.520000457763672
1684973583.7205558,1011712,27.229999542236328
1684973681.1707609,1040384,27.229999542236328
1684973714.7838662,1050624,27.43000030517578
1684973728.1120458,1054720,27.329999923706055
1684973748.3569925,1060864,27.799999237060547
1684973802.0513926,1077248,27.530000686645508
1684973843.266016,1089536,28.09000015258789
1684973857.29928,1093632,28.459999084472656
1684973878.7636201,1099776,28.239999771118164
1684973920.7335398,1112064,27.969999313354492
1684973955.781824,1122304,27.81999969482422
1684974024.021026,1142784,27.90999984741211
1684974064.3785925,1155072,28.18000030517578
1684974104.4517698,1167360,27.40999984741211
1684974131.7978354,1175552,27.139999389648438
1684974171.5617082,1187840,26.8799991607666
1684974184.8285463,1191936,26.770000457763672
1684974191.4961283,1193984,26.579999923706055
1684974204.6109676,1198080,26.709999084472656
1684974217.8004568,1202176,27.31999969482422
1684974224.3875964,1204224,27.850000381469727
1684974257.2645314,1214464,28.440000534057617
1684974264.0164993,1216512,28.40999984741211
1684974323.7582402,1234944,27.59000015258789
1684974364.1626008,1247232,27.389999389648438
1684974377.4743884,1251328,26.799999237060547
1684974411.2567186,1261568,26.969999313354492
1684974444.575102,1271808,27.239999771118164
1684974457.9979415,1275904,27.3700008392334
1684974537.9915981,1300480,28.68000030517578
1684974584.5926478,1314816,28.709999084472656
1684974591.2743824,1316864,28.940000534057617
1684974604.7895994,1320960,28.93000030517578
1684974617.907864,1325056,28.8799991607666
1684974624.7314377,1327104,29.0
1684974638.812291,1331200,28.799999237060547
1684974728.2464986,1355776,28.8799991607666
1684974752.6611142,1361920,29.399999618530273
1684974785.420552,1370112,29.389999389648438
1684974809.8585784,1376256,29.610000610351562
1684974834.3877676,1382400,28.940000534057617
1684974862.0017521,1390592,29.399999618530273
1684974868.737588,1392640,29.280000686645508
1684974895.5247865,1400832,29.06999969482422
1684974929.015064,1411072,28.670000076293945
1684974935.618167,1413120,28.65999984741211
1684975001.8795404,1433600,28.200000762939453
1684975028.5443847,1441792,28.93000030517578
1684975048.4451888,1447936,29.209999084472656
1684975102.541648,1464320,29.790000915527344
1684975129.3437927,1472512,29.829999923706055
1684975149.6370273,1478656,29.81999969482422
1684975156.3479853,1480704,29.989999771118164
1684975163.1136878,1482752,30.030000686645508
1684975210.0638666,1497088,29.329999923706055
1684975250.3851519,1509376,29.459999084472656
1684975263.7073412,1513472,28.829999923706055
1684975270.324758,1515520,28.709999084472656
1684975297.004389,1523712,28.389999389648438
1684975323.5902336,1531904,28.700000762939453
1684975344.5362375,1538048,28.860000610351562
1684975352.7636852,1540096,28.75
1684975360.9772708,1542144,28.68000030517578
1684975393.6896386,1550336,29.280000686645508
1684975466.2833452,1568768,29.100000381469727
1684975493.0656857,1576960,28.6200008392334
1684975499.862237,1579008,28.360000610351562
1684975506.5093012,1581056,28.600000381469727
1684975519.892339,1585152,28.670000076293945
1684975526.569148,1587200,28.950000762939453
1684975568.4201198,1599488,29.65999984741211
1684975596.0946376,1607680,29.309999465942383
1684975602.9107444,1609728,29.56999969482422
1684975616.305638,1613824,29.59000015258789
1684975629.6368935,1617920,29.520000457763672
1684975649.697234,1624064,30.040000915527344
1684975656.4182103,1626112,30.18000030517578
1684975663.0704083,1628160,30.40999984741211
1684975669.7199392,1630208,30.489999771118164
1684975689.746538,1636352,30.079999923706055
1684975716.9241521,1644544,29.420000076293945
1684975749.9306583,1654784,28.280000686645508
1684975756.5254927,1656832,28.479999542236328
1684975763.0921571,1658880,28.260000228881836
1684975803.1585038,1671168,27.829999923706055
1684975916.3807042,1705984,28.59000015258789
1684975943.0252137,1714176,28.31999969482422
1684975957.0624528,1718272,28.40999984741211
1684975990.2464328,1728512,28.920000076293945
1684976153.158049,1777664,28.739999771118164
1684976166.471531,1781760,28.969999313354492
1684976199.6351094,1792000,29.940000534057617
1684976212.3137002,1796096,29.8799991607666
1684976239.0768101,1804288,29.030000686645508
1684976252.4677436,1808384,28.959999084472656
1684976306.3460453,1824768,29.56999969482422
1684976352.3530376,1837056,28.610000610351562
1684976381.3245401,1845248,29.219999313354492
1684976430.0091524,1859584,29.610000610351562
1684976443.9009762,1863680,29.15999984741211
1684976483.7944887,1875968,28.59000015258789
1684976497.3401377,1880064,28.6299991607666
1684976517.4901664,1886208,28.65999984741211
1684976524.179749,1888256,28.649999618530273
1684976537.5345294,1892352,29.149999618530273
1684976594.3267872,1908736,28.299999237060547
1684976601.5570202,1910784,28.290000915527344
1684976621.4900968,1916928,28.420000076293945
1684976668.1722367,1931264,29.040000915527344
1684976688.0424895,1937408,28.969999313354492
1684976748.3155994,1955840,28.479999542236328
1684976774.715747,1964032,28.420000076293945
1684976794.7385724,1970176,28.350000381469727
1684976801.5021904,1972224,28.3700008392334
1684976866.8093023,1990656,28.3799991607666
1684976873.7108052,1992704,28.5
1684976900.468477,2000896,28.31999969482422
1684976907.1595533,2002944,28.1200008392334
1684976913.738129,2004992,28.389999389648438
1684976920.3631344,2007040,28.299999237060547
1684976947.6913164,2015232,28.450000762939453
1684976954.3819358,2017280,28.610000610351562
1684976974.4480448,2023424,28.989999771118164
1684976981.1686153,2025472,29.1299991607666
1684977034.8885725,2041856,29.040000915527344
1684977062.0370834,2050048,28.540000915527344
1684977074.7980714,2054144,28.559999465942383
1684977088.067488,2058240,28.920000076293945
1684977094.7623856,2060288,28.979999542236328
1684977155.3423233,2078720,29.040000915527344
1684977175.4951913,2084864,29.270000457763672
1684977229.2400033,2101248,29.260000228881836
1684977242.8384118,2105344,29.280000686645508
1684977269.8618052,2113536,29.709999084472656
1684977276.5164287,2115584,29.649999618530273
1684977310.333006,2125824,29.93000030517578
1684977357.3298907,2140160,29.540000915527344
1684977430.8492396,2162688,30.3700008392334
1684977446.3456295,2166784,30.299999237060547
1684977494.5704334,2179072,30.459999084472656
1684977515.4615426,2185216,30.510000228881836
1684977529.4873595,2189312,30.8700008392334
1684977557.310372,2197504,30.3799991607666
1684977584.0026135,2205696,30.030000686645508
1684977597.4594207,2209792,29.790000915527344
1684977630.894601,2220032,30.3799991607666
1684977637.4710321,2222080,30.219999313354492
1684977644.1096876,2224128,29.889999389648438
1684977697.4842598,2240512,28.709999084472656
1684977740.5452957,2252800,29.530000686645508
1684977768.0626435,2260992,30.25
1684977774.8567939,2263040,30.059999465942383
1684977781.5892088,2265088,30.239999771118164
1684977842.1206188,2283520,30.979999542236328
1684977875.401235,2293760,29.719999313354492
1684977968.3236256,2322432,30.209999084472656
1684977981.6385596,2326528,29.780000686645508
1684978115.2016778,2367488,30.079999923706055
1684978121.8505492,2369536,30.059999465942383
1684978148.2834952,2377728,30.290000915527344
1684978155.0326161,2379776,29.950000762939453
1684978161.705923,2381824,29.719999313354492
1684978282.370298,2418688,30.3700008392334
1684978314.7877064,2428928,30.079999923706055
1684978359.6144798,2443264,30.34000015258789
1684978366.3397486,2445312,30.239999771118164
1684978406.4401615,2457600,30.84000015258789
1684978419.4969819,2461696,30.559999465942383
1684978453.3161285,2471936,30.190000534057617
1684978467.0315766,2476032,30.229999542236328
1684978481.1372454,2480128,30.170000076293945
1684978509.3124843,2488320,30.1200008392334
1684978631.9048932,2525184,29.799999237060547
1684978645.3473198,2529280,30.34000015258789
1684978658.635207,2533376,30.360000610351562
1684978711.5115361,2549760,30.420000076293945
1684978731.4316967,2555904,30.780000686645508
1684978785.839291,2572288,30.489999771118164
1684978805.7585032,2578432,29.959999084472656
1684978825.7653484,2584576,30.200000762939453
1684978912.6052396,2611200,30.229999542236328
1684978961.5241294,2625536,30.450000762939453
1684979002.880313,2637824,29.8700008392334
1684979030.355345,2646016,30.489999771118164
1684979043.3240914,2650112,30.389999389648438
1684979049.9303746,2652160,30.59000015258789
1684979089.8941398,2664448,30.799999237060547
1684979157.0103521,2684928,29.65999984741211
1684979190.6570737,2695168,30.209999084472656
1684979197.5521054,2697216,30.059999465942383
1684979222.2401679,2703360,29.969999313354492
1684979264.9611502,2715648,30.459999084472656
1684979278.7372222,2719744,30.81999969482422
1684979298.524129,2725888,30.940000534057617
1684979318.4373872,2732032,30.81999969482422
1684979338.588379,2738176,30.190000534057617
1684979345.3376184,2740224,30.34000015258789
1684979466.7977204,2777088,30.559999465942383
1684979576.3141549,2807808,30.670000076293945
1684979681.2626848,2838528,31.350000381469727
1684979701.2118204,2844672,31.040000915527344
1684979707.9277802,2846720,30.84000015258789
1684979721.2861934,2850816,30.719999313354492
1684979727.9033763,2852864,30.65999984741211
1684979867.3030114,2895872,30.579999923706055
1684979874.0169556,2897920,30.829999923706055
1684979907.78074,2908160,30.389999389648438
1684979927.769739,2914304,31.079999923706055
1684979954.5355117,2922496,31.56999969482422
1684979967.7906091,2926592,31.510000228881836
1684979994.622936,2934784,30.530000686645508
1684980022.848266,2942976,30.229999542236328
1684980050.7802434,2951168,30.469999313354492
1684980215.1919892,3002368,30.15999984741211
1684980221.5406623,3004416,29.989999771118164
1684980292.2627707,3026944,30.65999984741211
1684980345.3590605,3043328,29.850000381469727
1684980352.054506,3045376,30.049999237060547
1684980372.1018689,3051520,29.829999923706055
1684980385.6663635,3055616,29.959999084472656
1684980392.3223398,3057664,29.959999084472656
1684980453.5046723,3076096,29.90999984741211
1684980502.2731967,3090432,29.440000534057617
1684980604.336703,3121152,30.59000015258789
1684980611.2929604,3123200,30.600000381469727
1684980632.1023881,3129344,30.610000610351562
1684980680.8474221,3143680,30.389999389648438
1684980760.8602786,3168256,30.559999465942383
1684980794.1544816,3178496,31.260000228881836
1684980800.7941432,3180544,31.15999984741211
1684980814.3585176,3184640,31.06999969482422
1684980861.6741824,3198976,30.639999389648438
1684980908.9672139,3213312,31.1299991607666
1684980915.6825488,3215360,31.06999969482422
1684980985.5204258,3233792,30.440000534057617
1684981014.3914533,3241984,30.5
1684981027.7088714,3246080,30.600000381469727
1684981055.6564386,3254272,30.93000030517578
1684981129.796111,3272704,30.8799991607666
1684981178.3495326,3287040,30.93000030517578
1684981185.0749323,3289088,30.799999237060547
1684981218.3672361,3299328,30.84000015258789
1684981271.8652148,3315712,30.780000686645508
1684981328.749131,3334144,30.600000381469727
1684981334.9707124,3336192,30.68000030517578
1684981359.867204,3344384,31.1200008392334
1684981393.4931908,3354624,30.260000228881836
1684981414.0716681,3360768,30.260000228881836
1684981427.435624,3364864,30.219999313354492
1684981447.403959,3371008,30.3799991607666
1684981467.0940459,3377152,30.360000610351562
1684981493.6285865,3385344,30.450000762939453
1684981549.5762994,3401728,30.760000228881836
1684981605.6771495,3418112,29.709999084472656
1684981632.4941547,3426304,29.25
1684981652.5831063,3432448,29.600000381469727
1684981659.2726579,3434496,30.0
1684981699.1921937,3446784,30.59000015258789
1684981705.8999312,3448832,30.65999984741211
1684981759.4718492,3465216,30.850000381469727
1684981786.3804882,3473408,31.40999984741211
1684981793.1550756,3475456,31.520000457763672
1684981799.9405458,3477504,31.309999465942383
1684981813.3622096,3481600,31.329999923706055
1684981836.4846177,3487744,31.40999984741211
1684981884.078131,3502080,31.549999237060547
1684981890.6933863,3504128,31.639999389648438
1684981943.944527,3520512,31.510000228881836
1684981950.5387633,3522560,31.56999969482422
1684982010.8341887,3540992,31.010000228881836
1684982037.3660553,3549184,31.34000015258789
1684982050.491133,3553280,31.5
1684982057.103787,3555328,31.56999969482422
1684982070.3320735,3559424,31.780000686645508
1684982103.8268514,3569664,31.450000762939453
1684982109.9309928,3571712,31.399999618530273
1684982123.239401,3575808,31.420000076293945
1684982129.9582767,3577856,31.3799991607666
1684982136.6394072,3579904,31.389999389648438
1684982170.0974674,3590144,31.459999084472656
1684982261.455287,3618816,31.68000030517578
1684982317.6682942,3637248,31.040000915527344
1684982355.1325645,3649536,31.940000534057617
1684982401.553971,3663872,32.0099983215332
1684982408.178387,3665920,31.75
1684982468.031895,3684352,32.5099983215332
1684982515.9240625,3698688,32.619998931884766
1684982578.2880201,3717120,32.34000015258789
1684982599.6644096,3723264,32.5
1684982645.9269962,3737600,32.189998626708984
1684982659.2484267,3741696,31.6299991607666
1684982685.944264,3749888,31.739999771118164
1684982752.5448616,3770368,32.33000183105469
1684982759.308852,3772416,32.45000076293945
1684982779.4301236,3778560,32.310001373291016
1684982812.9069574,3788800,31.43000030517578
1684982840.2949872,3796992,30.84000015258789
1684982933.2973902,3823616,31.3799991607666
1684982947.1872766,3827712,31.56999969482422
1684982954.2217314,3829760,31.579999923706055
1684982994.707305,3842048,31.690000534057617
1684983001.4664981,3844096,31.969999313354492
1684983008.1758616,3846144,32.08000183105469
1684983021.6870131,3850240,32.13999938964844
1684983116.811877,3878912,32.18000030517578
1684983241.2854834,3915776,31.979999542236328
1684983281.3270075,3928064,32.130001068115234
1684983328.2450714,3942400,31.6200008392334
1684983368.360624,3954688,31.549999237060547
1684983395.2227662,3962880,32.029998779296875
1684983408.5752988,3966976,32.150001525878906
1684983422.0917535,3971072,31.809999465942383
1684983462.0879245,3983360,32.150001525878906
1684983480.988505,3989504,32.0099983215332
1684983493.6293938,3993600,32.310001373291016
1684983512.4776495,3999744,32.56999969482422
1684983531.3172996,4005888,32.310001373291016
1684983550.03888,4012032,32.060001373291016
1684983608.8912487,4030464,31.450000762939453
1684983622.303281,4034560,31.479999542236328
1684983703.407735,4059136,31.8799991607666
1684983709.6390002,4061184,31.75
1684983716.5552347,4063232,31.760000228881836
1684983811.7872026,4091904,32.36000061035156
1684983840.6157131,4100096,32.2400016784668
1684983873.3205357,4108288,32.59000015258789
1684983902.2518866,4116480,32.18000030517578
1684983909.0451343,4118528,32.20000076293945
1684983929.1267006,4124672,32.06999969482422
1684983942.5100608,4128768,32.560001373291016
1684983955.459656,4132864,32.779998779296875
1684984008.9673877,4149248,32.619998931884766
1684984022.378931,4153344,32.470001220703125
1684984042.494026,4159488,32.2599983215332
1684984064.318146,4165632,32.349998474121094
1684984083.6410985,4171776,31.670000076293945
1684984096.210914,4175872,31.739999771118164
1684984115.1321237,4182016,32.119998931884766
1684984133.970907,4188160,32.08000183105469
1684984239.2519827,4220928,32.810001373291016
1684984286.4593773,4235264,33.22999954223633
1684984321.287281,4245504,32.709999084472656
1684984327.9294236,4247552,32.790000915527344
1684984334.5750854,4249600,32.77000045776367
1684984348.0492084,4253696,33.13999938964844
1684984354.712238,4255744,33.36000061035156
1684984368.02464,4259840,33.61000061035156
1684984381.4631584,4263936,33.33000183105469
1684984408.306134,4272128,33.22999954223633
1684984435.1012385,4280320,33.220001220703125
1684984468.6339653,4290560,32.650001525878906
1684984482.0294254,4294656,32.61000061035156
1684984528.8014576,4308992,32.7599983215332
1684984542.8509214,4313088,32.709999084472656
1684984551.1117992,4315136,32.4900016784668
1684984587.3769698,4325376,32.060001373291016
1684984613.9962347,4333568,32.849998474121094
1684984647.358591,4343808,33.0
1684984660.6897793,4347904,32.91999816894531
1684984667.2769692,4349952,32.869998931884766
1684984740.300117,4370432,33.38999938964844
1684984747.3014493,4372480,33.68000030517578
1684984774.0571856,4380672,32.86000061035156
1684984794.1140907,4386816,33.11000061035156
1684984814.2680025,4392960,32.90999984741211
1684984820.9921029,4395008,32.720001220703125
1684984840.892061,4401152,33.15999984741211
1684984847.5808134,4403200,33.560001373291016
1684984861.1280856,4407296,33.529998779296875
1684984894.8644753,4417536,32.7400016784668
1684984901.6358404,4419584,32.58000183105469
1684984949.0584128,4433920,32.5
1684984955.7544417,4435968,32.83000183105469
1684984982.5199509,4444160,33.209999084472656
1684984995.9792342,4448256,33.0099983215332
1684985009.307151,4452352,33.0
1684985036.2197933,4460544,32.86000061035156
1684985105.2406642,4481024,33.70000076293945
1684985119.4334297,4485120,33.529998779296875
1684985133.163764,4489216,33.11000061035156
1684985139.8749034,4491264,33.150001525878906
1684985166.7429795,4499456,32.54999923706055
1684985187.1654017,4505600,32.599998474121094
1684985240.53762,4521984,32.72999954223633
1684985267.1887872,4530176,32.34000015258789
1684985360.1337464,4558848,32.939998626708984
1684985386.874992,4567040,32.779998779296875
1684985400.1938827,4571136,32.84000015258789
1684985434.418344,4581376,32.66999816894531
1684985441.2320392,4583424,32.95000076293945
1684985454.7698789,4587520,32.880001068115234
1684985468.4200523,4591616,33.310001373291016
1684985475.230303,4593664,33.369998931884766
1684985489.3748453,4597760,33.59000015258789
1684985503.4173517,4601856,33.41999816894531
1684985510.520402,4603904,33.36000061035156
1684985559.1879609,4618240,32.84000015258789
1684985579.1655722,4624384,32.72999954223633
1684985612.9060936,4634624,32.59000015258789
1684985693.2570152,4659200,32.68000030517578
1684985719.9589753,4667392,32.45000076293945
1684985739.8590858,4673536,32.75
1684985805.1340904,4694016,32.91999816894531
1684985845.024608,4706304,32.790000915527344
1684985851.7023895,4708352,32.63999938964844
1684985865.1280787,4712448,32.31999969482422
1684985885.0406444,4718592,32.099998474121094
1684985905.097346,4724736,32.70000076293945
1684985911.745372,4726784,32.86000061035156
1684985918.8833406,4728832,32.93000030517578
1684985985.8201444,4749312,32.7599983215332
1684985992.4984052,4751360,33.29999923706055
1684985999.1739936,4753408,33.41999816894531
1684986012.5614057,4757504,33.540000915527344
1684986092.0942304,4782080,32.15999984741211
1684986098.8253016,4784128,31.850000381469727
1684986105.520294,4786176,31.969999313354492
1684986112.196382,4788224,32.25
1684986166.1981053,4804608,32.95000076293945
1684986226.053044,4823040,32.08000183105469
1684986339.535493,4857856,31.959999084472656
1684986433.9337356,4886528,32.56999969482422
1684986460.9792733,4894720,32.34000015258789
1684986467.8634298,4896768,32.0099983215332
1684986481.264858,4900864,32.209999084472656
1684986535.2864923,4917248,32.400001525878906
1684986548.4852152,4921344,32.220001220703125
1684986575.0545897,4929536,32.959999084472656
1684986642.128588,4950016,32.81999969482422
1684986695.6945498,4966400,32.720001220703125
1684986702.3805175,4968448,32.88999938964844
1684986782.4316914,4990976,32.86000061035156
1684986835.591945,5007360,32.56999969482422
1684986875.7833257,5019648,32.22999954223633
1684986882.483154,5021696,32.220001220703125
1684986895.8450775,5025792,32.52000045776367
1684986909.708844,5029888,32.599998474121094
1684986943.1669967,5040128,33.08000183105469
1684987069.310314,5079040,33.15999984741211
1684987109.5811663,5091328,32.52000045776367
1684987116.307924,5093376,32.75
1684987184.0947685,5113856,32.560001373291016
1684987197.7175863,5117952,32.59000015258789
1684987217.9291804,5124096,32.959999084472656
1684987224.6906555,5126144,33.06999969482422
1684987231.4926786,5128192,32.91999816894531
1684987299.3066564,5148672,32.619998931884766
1684987305.9998574,5150720,32.720001220703125
1684987326.0354528,5156864,33.27000045776367
1684987366.2140784,5169152,33.18000030517578
1684987399.1315231,5179392,32.970001220703125
1684987412.4452815,5183488,32.75
1684987425.7264361,5187584,32.619998931884766
1684987438.9640868,5191680,32.720001220703125
1684987499.7915053,5210112,33.029998779296875
1684987528.9309704,5218304,33.11000061035156
1684987560.7914233,5226496,33.5099983215332
1684987574.2021646,5230592,34.11000061035156
1684987594.3722703,5236736,34.060001373291016
1684987655.1871376,5255168,32.65999984741211
1684987661.8327599,5257216,32.95000076293945
1684987688.5493352,5265408,33.43000030517578
1684987728.5986109,5277696,33.0099983215332
1684987741.9186368,5281792,33.11000061035156
1684987822.0707672,5306368,33.400001525878906
1684987828.743171,5308416,33.45000076293945
1684987835.387748,5310464,33.15999984741211
1684987842.1456294,5312512,32.81999969482422
1684987862.1542497,5318656,33.099998474121094
1684987888.9944303,5326848,33.040000915527344
1684987929.3962936,5339136,33.08000183105469
1684987935.9994211,5341184,33.04999923706055
1684987956.0049713,5347328,32.81999969482422
1684988010.6770785,5363712,32.68000030517578
1684988044.27627,5373952,33.209999084472656
1684988064.4649756,5380096,33.16999816894531
1684988084.6078048,5386240,33.290000915527344
1684988091.2811666,5388288,33.20000076293945
1684988131.4386098,5400576,33.33000183105469
1684988144.1234312,5404672,33.2400016784668
1684988184.336563,5416960,33.88999938964844
1684988204.2912416,5423104,33.84000015258789
1684988224.2968318,5429248,33.029998779296875
1684988231.0559094,5431296,33.06999969482422
1684988257.9264274,5439488,33.15999984741211
1684988385.839807,5478400,33.099998474121094
1684988412.6902227,5486592,33.4900016784668
1684988426.0702405,5490688,33.52000045776367
1684988459.5259533,5500928,33.2400016784668
1684988493.0585322,5511168,32.72999954223633
1684988580.2198272,5537792,32.349998474121094
1684988606.9628532,5545984,32.54999923706055
1684988627.2069426,5552128,33.25
1684988728.4266562,5582848,32.81999969482422
1684988803.1162372,5605376,32.88999938964844
1684988809.9198117,5607424,32.86000061035156
1684988830.1772053,5613568,32.90999984741211
1684988868.9052234,5625856,33.70000076293945
1684988919.4253926,5640192,32.959999084472656
1684988926.366074,5642240,33.220001220703125
1684988933.3401575,5644288,33.11000061035156
1684988940.336791,5646336,32.77000045776367
1684988947.3161795,5648384,32.790000915527344
1684988954.3471122,5650432,32.81999969482422
1684989009.4458644,5666816,33.11000061035156
1684989163.2296813,5713920,33.61000061035156
1684989169.8679593,5715968,33.63999938964844
1684989176.5218563,5718016,33.56999969482422
1684989222.9501998,5732352,33.33000183105469
1684989309.2290268,5754880,33.31999969482422
1684989325.5450122,5758976,33.16999816894531
1684989419.103547,5783552,32.88999938964844
1684989425.7886326,5785600,33.02000045776367
1684989445.9189568,5791744,33.72999954223633
1684989459.3151004,5795840,33.650001525878906
1684989466.0086994,5797888,33.79999923706055
1684989479.3875308,5801984,33.70000076293945
1684989606.9318519,5840896,34.36000061035156
1684989639.9481993,5851136,34.40999984741211
1684989660.0434232,5857280,34.52000045776367
1684989680.0136197,5863424,34.869998931884766
1684989746.482665,5881856,34.040000915527344
1684989753.1768715,5883904,33.810001373291016
1684989793.1283963,5896192,33.970001220703125
1684989806.4467976,5900288,34.08000183105469
1684989813.0872386,5902336,34.29999923706055
1684989853.50707,5914624,33.75
1684989872.982417,5920768,33.4900016784668
1684989879.6590316,5922816,33.459999084472656
1684989913.259621,5933056,33.970001220703125
1684989926.807064,5937152,34.04999923706055
1684989940.2512136,5941248,34.279998779296875
1684989960.4451709,5947392,34.34000015258789
1684990020.1727397,5965824,34.61000061035156
1684990053.4597168,5976064,34.72999954223633
1684990066.753282,5980160,34.630001068115234
1684990073.5081732,5982208,34.61000061035156
1684990080.1002843,5984256,34.40999984741211
1684990154.3766406,6006784,34.470001220703125
1684990226.8433251,6027264,34.90999984741211
1684990280.4733527,6043648,34.4900016784668
1684990395.133739,6078464,34.619998931884766
1684990442.346634,6092800,34.16999816894531
1684990449.078798,6094848,34.310001373291016
1684990469.8933468,6100992,34.29999923706055
1684990536.4744048,6121472,34.75
1684990576.5669653,6133760,34.220001220703125
1684990602.8660398,6141952,33.68000030517578
1684990635.9193454,6152192,33.7400016784668
1684990649.282609,6156288,34.40999984741211
1684990662.5412424,6160384,34.2400016784668
1684990675.816993,6164480,34.29999923706055
1684990689.1358433,6168576,33.97999954223633
1684990716.3134732,6176768,33.369998931884766
1684990722.503329,6178816,33.4900016784668
1684990742.8557177,6184960,33.689998626708984
1684990784.3444073,6197248,34.290000915527344
1684990798.4055622,6201344,34.119998931884766
1684990818.8600283,6207488,34.66999816894531
1684990873.0840905,6223872,34.5099983215332
1684990886.5598304,6227968,34.04999923706055
1684990893.3070672,6230016,34.0
1684990900.0226493,6232064,33.959999084472656
1684990953.6324286,6248448,34.13999938964844
1684991054.059576,6279168,33.380001068115234
1684991067.507516,6283264,33.66999816894531
1684991080.9563599,6287360,33.65999984741211
1684991094.1081433,6291456,33.599998474121094
1684991107.5044703,6295552,33.619998931884766
1684991167.8911388,6313984,33.72999954223633
1684991194.453304,6322176,33.810001373291016
1684991282.7265828,6348800,34.45000076293945
1684991309.3146517,6356992,33.86000061035156
1684991436.6998577,6395904,34.13999938964844
1684991536.7806287,6426624,33.11000061035156
1684991543.5273883,6428672,33.08000183105469
1684991584.490682,6440960,33.880001068115234
1684991591.1935782,6443008,33.9900016784668
1684991604.4615138,6447104,33.630001068115234
1684991624.3824275,6453248,33.349998474121094
1684991657.7160537,6463488,33.529998779296875
1684991677.7376199,6469632,34.0
1684991684.3894415,6471680,34.38999938964844
1684991697.7924318,6475776,34.20000076293945
1684991804.4085283,6508544,34.18000030517578
1684991851.4105275,6522880,34.09000015258789
1684991878.2738655,6531072,33.79999923706055
1684991924.913828,6545408,34.119998931884766
1684991931.609445,6547456,34.09000015258789
1684991978.540993,6561792,34.18000030517578
1684991998.4575257,6567936,34.400001525878906
1684992158.3656356,6617088,34.310001373291016
1684992178.287126,6623232,34.130001068115234
1684992225.808268,6637568,33.95000076293945
1684992245.8821735,6643712,33.9900016784668
1684992252.415323,6645760,33.849998474121094
1684992265.676636,6649856,34.04999923706055
1684992272.3771422,6651904,34.22999954223633
1684992318.9184725,6666240,34.45000076293945
1684992332.310244,6670336,33.90999984741211
1684992405.376625,6692864,34.880001068115234
1684992439.0959458,6703104,34.22999954223633
1684992500.7138672,6721536,34.470001220703125
1684992514.1645725,6725632,34.31999969482422
1684992527.67664,6729728,33.900001525878906
1684992554.466556,6737920,34.13999938964844
1684992574.9933994,6744064,34.58000183105469
1684992661.940257,6770688,33.959999084472656
1684992668.602581,6772736,33.720001220703125
1684992675.2402074,6774784,34.0
1684992716.4917653,6787072,34.2400016784668
1684992769.754554,6803456,33.34000015258789
1684992809.626041,6815744,33.560001373291016
1684992816.246491,6817792,33.54999923706055
1684992822.9846423,6819840,33.900001525878906
1684992849.950447,6828032,34.70000076293945
1684992883.6625276,6838272,34.86000061035156
1684992931.4945145,6852608,34.4900016784668
1684992984.946615,6868992,34.470001220703125
1684993011.73999,6877184,34.790000915527344
1684993038.3524039,6885376,35.0099983215332
1684993052.2396724,6889472,35.310001373291016
1684993092.1780221,6901760,34.810001373291016
1684993112.4139733,6907904,34.060001373291016
1684993125.742982,6912000,34.040000915527344
1684993139.2055817,6916096,33.93000030517578
1684993152.7385337,6920192,33.779998779296875
1684993172.7715101,6926336,33.47999954223633
1684993205.9349139,6936576,34.619998931884766
1684993286.4132726,6961152,35.119998931884766
1684993320.2724254,6971392,34.77000045776367
1684993353.718773,6981632,34.47999954223633
1684993474.0702987,7018496,34.779998779296875
1684993500.884998,7026688,34.2400016784668
1684993521.0930862,7032832,34.189998626708984
1684993556.7814329,7043072,34.20000076293945
1684993603.2552745,7055360,34.43000030517578
1684993609.9750385,7057408,34.400001525878906
1684993636.7575266,7065600,34.33000183105469
1684993650.1478431,7069696,33.90999984741211
1684993689.0642483,7081984,34.33000183105469
1684993695.277279,7084032,34.40999984741211
1684993732.856787,7096320,34.779998779296875
1684993779.405165,7110656,34.34000015258789
1684993819.6534712,7122944,34.77000045776367
1684993839.7531908,7129088,35.060001373291016
1684993879.9194427,7141376,35.0099983215332
1684993953.253931,7163904,33.7599983215332
1684993966.6498058,7168000,33.599998474121094
1684994013.5115454,7182336,33.540000915527344
1684994033.7374074,7188480,33.790000915527344
1684994053.2779608,7194624,33.66999816894531
1684994066.6137533,7198720,33.47999954223633
1684994100.1063266,7208960,33.939998626708984
1684994207.773393,7241728,35.31999969482422
1684994221.057989,7245824,34.83000183105469
1684994227.7415783,7247872,34.880001068115234
1684994254.5322855,7256064,34.650001525878906
1684994261.3898764,7258112,34.599998474121094
1684994288.1344762,7266304,34.47999954223633
1684994301.6960728,7270400,34.349998474121094
1684994341.949454,7282688,33.83000183105469
1684994348.6476362,7284736,34.06999969482422
1684994395.5799458,7299072,34.54999923706055
1684994475.757842,7323648,34.86000061035156
1684994509.3931448,7333888,33.88999938964844
1684994529.9384327,7340032,33.400001525878906
1684994589.9724336,7358464,33.709999084472656
1684994596.6211343,7360512,33.63999938964844
1684994637.93878,7372800,33.5
1684994644.9782794,7374848,33.5
1684994740.1445322,7403520,34.150001525878906
1684994766.996739,7411712,34.04999923706055
1684994780.3141143,7415808,34.150001525878906
1684994793.667286,7419904,34.11000061035156
1684994813.7382107,7426048,34.13999938964844
1684994833.7413235,7432192,33.91999816894531
1684994893.9664364,7450624,34.040000915527344
1684994934.2602608,7462912,34.220001220703125
1684994947.641524,7467008,33.880001068115234
1684995021.8844779,7489536,35.56999969482422
1684995028.4376457,7491584,35.5099983215332
1684995068.419004,7503872,35.18000030517578
1684995115.011884,7518208,34.810001373291016
1684995290.4752522,7567360,34.47999954223633
1684995310.307857,7573504,34.4900016784668
1684995330.555921,7579648,34.810001373291016
1684995343.8494167,7583744,34.619998931884766
1684995484.1721668,7626752,33.47999954223633
1684995503.9070327,7632896,33.4900016784668
1684995530.1052577,7641088,34.91999816894531
1684995536.738115,7643136,35.22999954223633
1684995543.4056,7645184,35.290000915527344
1684995583.2248871,7657472,35.34000015258789
1684995602.5234952,7663616,34.7599983215332
1684995615.2743013,7667712,34.959999084472656
1684995682.634474,7686144,34.880001068115234
1684995711.1432962,7694336,34.68000030517578
1684995731.0774164,7700480,34.41999816894531
1684995764.2858734,7710720,34.36000061035156
1684995817.5497797,7727104,33.84000015258789
1684995844.1768007,7735296,34.0
1684995857.3149836,7739392,33.88999938964844
1684995870.0885465,7743488,33.7400016784668
1684995957.1758225,7770112,34.0099983215332
1684995970.6641505,7774208,33.4900016784668
1684995990.9062333,7780352,34.15999984741211
1684996074.4935617,7804928,34.56999969482422
1684996107.2775114,7813120,35.040000915527344
1684996147.091058,7823360,34.7400016784668
1684996162.516112,7827456,34.52000045776367
1684996236.7337976,7847936,34.279998779296875
1684996252.797483,7852032,34.25
1684996266.233221,7856128,33.95000076293945
1684996352.8303492,7882752,32.83000183105469
1684996392.098267,7895040,33.099998474121094
1684996459.6023483,7915520,33.880001068115234
1684996493.2222965,7925760,33.56999969482422
1684996539.9550576,7940096,33.459999084472656
1684996559.991114,7946240,33.439998626708984
1684996573.4231544,7950336,33.599998474121094
1684996714.9463685,7991296,34.650001525878906
1684996723.1162698,7993344,34.59000015258789
1684996731.3180053,7995392,34.75
1684996765.9621913,8005632,34.540000915527344
1684996779.346288,8009728,34.52000045776367
1684996819.407435,8022016,33.9900016784668
1684996846.106907,8030208,34.189998626708984
1684996905.1167102,8046592,34.130001068115234
1684996913.2475476,8048640,34.25
1684996953.9367166,8058880,34.369998931884766
1684996961.212194,8060928,34.45000076293945
1684996988.7474158,8069120,34.310001373291016
1684997070.6665866,8091648,33.970001220703125
1684997112.0342338,8103936,34.529998779296875
1684997153.454591,8116224,34.720001220703125
1684997174.086076,8122368,34.869998931884766
1684997254.030584,8144896,34.380001068115234
1684997286.650538,8153088,34.130001068115234
1684997319.3673847,8161280,34.59000015258789
1684997335.9059649,8165376,35.0
1684997373.1453483,8175616,34.93000030517578
1684997399.917496,8183808,34.029998779296875
1684997433.1283455,8194048,34.20000076293945
1684997466.4809682,8204288,34.529998779296875
1684997493.4550297,8212480,34.279998779296875
1684997500.3977294,8214528,34.31999969482422
1684997514.216338,8218624,33.9900016784668
1684997573.6027243,8237056,34.31999969482422
1684997580.1830306,8239104,34.380001068115234
1684997650.4117289,8261632,34.75
1684997662.9164474,8265728,34.93000030517578
1684997669.2185729,8267776,34.470001220703125
1684997716.12403,8282112,34.0
1684997729.4610486,8286208,33.779998779296875
1684997735.7679875,8288256,34.040000915527344
1684997742.3962047,8290304,33.97999954223633
1684997749.1560166,8292352,34.130001068115234
1684997775.657786,8300544,33.90999984741211
1684997789.002491,8304640,33.33000183105469
1684997939.901381,8349696,33.86000061035156
1684997960.16012,8355840,33.77000045776367
1684998054.3369853,8384512,34.43000030517578
1684998088.0265357,8394752,34.060001373291016
1684998095.4634345,8396800,33.93000030517578
1684998108.1837,8400896,34.20000076293945
1684998161.6003895,8417280,34.599998474121094
1684998194.9393277,8427520,34.4900016784668
1684998242.2473052,8441856,34.400001525878906
1684998426.287402,8499200,35.02000045776367
1684998470.6198869,8513536,34.650001525878906
1684998543.9739048,8536064,35.65999984741211
1684998577.5977907,8546304,35.43000030517578
1684998637.9169211,8564736,35.27000045776367
1684998644.642464,8566784,35.369998931884766
1684998712.3605676,8587264,34.83000183105469
1684998718.6457312,8589312,34.95000076293945
1684998725.401919,8591360,35.279998779296875
1684998738.69932,8595456,35.29999923706055
1684998752.1401467,8599552,35.91999816894531
1684998766.5910807,8603648,36.349998474121094
1684998774.744533,8605696,36.34000015258789
1684998782.875572,8607744,35.9900016784668
1684998799.270514,8611840,35.790000915527344
1684998921.549357,8648704,36.0099983215332
1684998955.3530152,8658944,35.380001068115234
1684998988.6421156,8669184,34.540000915527344
1684999008.8563173,8675328,34.52000045776367
1684999030.5543168,8681472,35.029998779296875
1684999071.3434548,8691712,35.630001068115234
1684999148.5750906,8714240,34.880001068115234
1684999208.7341812,8732672,35.540000915527344
1684999228.797574,8738816,35.439998626708984
1684999235.4129925,8740864,35.31999969482422
1684999295.3347883,8759296,35.06999969482422
1684999336.1978621,8771584,35.290000915527344
1684999444.3916874,8802304,34.810001373291016
1684999451.1144938,8804352,34.7400016784668
1684999491.077563,8816640,35.41999816894531
1684999518.0857675,8824832,35.33000183105469
1684999538.6676,8830976,34.869998931884766
1684999579.3595574,8843264,34.970001220703125
1684999592.631008,8847360,34.970001220703125
1684999652.3918562,8865792,36.61000061035156
1684999681.8613207,8873984,35.849998474121094
1684999722.7313044,8886272,35.54999923706055
1684999756.286937,8896512,35.47999954223633
1684999795.8271186,8908800,35.220001220703125
1684999821.9918385,8916992,35.2400016784668
1684999856.974763,8927232,35.59000015258789
1684999905.0183527,8941568,35.08000183105469
1684999931.9340832,8949760,35.119998931884766
1684999991.642737,8968192,35.04999923706055
1685000011.7221766,8974336,34.90999984741211
1685000092.6475554,8998912,35.119998931884766
1685000139.2869332,9013248,35.52000045776367
1685000159.250481,9019392,35.22999954223633
1685000172.5762565,9023488,34.97999954223633
1685000179.2081208,9025536,35.15999984741211
1685000205.8491285,9033728,35.599998474121094
1685000212.4947717,9035776,35.63999938964844
1685000219.125983,9037824,35.599998474121094
1685000298.996864,9062400,35.15999984741211
1685000338.8464112,9074688,34.54999923706055
1685000345.5984297,9076736,34.31999969482422
1685000358.9911842,9080832,33.95000076293945
1685000392.4362936,9091072,34.22999954223633
1685000399.1575904,9093120,34.27000045776367
1685000419.2386656,9099264,35.15999984741211
1685000459.9053924,9111552,35.2400016784668
1685000486.5109801,9119744,35.25
1685000532.9983437,9134080,35.5
1685000599.1871173,9154560,35.119998931884766
1685000639.5663,9166848,34.56999969482422
1685000666.6139297,9175040,34.90999984741211
1685000687.0800178,9181184,35.2400016784668
1685000740.6905327,9197568,34.2400016784668
1685000754.0656435,9201664,34.16999816894531
1685000843.6340766,9228288,34.45000076293945
1685000870.420969,9236480,34.45000076293945
1685000877.0398622,9238528,34.34000015258789
1685001006.7431781,9277440,34.2400016784668
1685001013.4852588,9279488,34.119998931884766
1685001033.7076085,9285632,33.810001373291016
1685001080.6660016,9299968,34.16999816894531
1685001094.028867,9304064,34.5
1685001147.7761972,9320448,34.689998626708984
1685001161.194061,9324544,34.540000915527344
1685001167.9683654,9326592,34.349998474121094
1685001254.0893662,9353216,35.2599983215332
1685001267.4383845,9357312,35.400001525878906
1685001274.0933778,9359360,35.689998626708984
1685001327.7461722,9375744,34.90999984741211
1685001334.3280241,9377792,34.869998931884766
1685001354.2024612,9383936,34.97999954223633
1685001367.5111687,9388032,35.52000045776367
1685001427.0969083,9406464,35.0099983215332
1685001447.3768275,9412608,35.15999984741211
1685001460.7090292,9416704,34.970001220703125
1685001474.0512538,9420800,34.810001373291016
1685001554.5689847,9445376,34.27000045776367
1685001669.3443186,9480192,33.709999084472656
1685001702.5021348,9490432,33.959999084472656
1685001769.0311866,9510912,34.33000183105469
1685001809.1099591,9523200,34.20000076293945
1685001856.210941,9537536,34.45000076293945
1685001896.3592055,9549824,33.560001373291016
1685001910.2718174,9553920,33.790000915527344
1685001936.8711603,9562112,34.04999923706055
1685001983.5202355,9576448,34.189998626708984
1685001990.212957,9578496,34.09000015258789
1685001996.8608317,9580544,34.290000915527344
1685002063.3604987,9601024,33.540000915527344
1685002170.5924551,9633792,34.08000183105469
1685002204.3702137,9644032,33.79999923706055
1685002237.7536108,9654272,34.279998779296875
1685002271.1100647,9664512,34.36000061035156
1685002278.330661,9666560,34.54999923706055
1685002291.4942582,9670656,34.599998474121094
1685002311.48418,9676800,34.27000045776367
1685002378.9727554,9697280,33.77000045776367
1685002405.4573894,9705472,33.7400016784668
1685002412.1600306,9707520,33.47999954223633
1685002452.1594956,9719808,33.86000061035156
1685002478.859539,9728000,33.849998474121094
1685002485.6418283,9730048,33.650001525878906
1685002539.5587604,9746432,33.41999816894531
1685002552.8503156,9750528,33.65999984741211
1685002559.4609478,9752576,33.70000076293945
1685002566.1120453,9754624,33.939998626708984
1685002579.3503394,9758720,34.099998474121094
1685002599.495668,9764864,34.439998626708984
1685002606.1702259,9766912,34.63999938964844
1685002612.9614992,9768960,34.58000183105469
1685002619.6775336,9771008,34.34000015258789
1685002646.8012831,9779200,34.02000045776367
1685002659.5204585,9783296,34.40999984741211
1685002679.4673991,9789440,34.689998626708984
1685002686.0598035,9791488,34.650001525878906
1685002692.6491225,9793536,34.59000015258789
1685002699.2566698,9795584,34.84000015258789
1685002715.4190013,9799680,34.91999816894531
1685002736.5763342,9805824,34.709999084472656
1685002743.338989,9807872,34.540000915527344
1685002784.0505435,9820160,34.220001220703125
1685002824.1151235,9832448,34.54999923706055
1685002837.2816827,9836544,34.369998931884766
1685002857.2864113,9842688,34.41999816894531
1685002946.8243766,9867264,35.060001373291016
1685003006.4199166,9883648,34.25
1685003013.0511184,9885696,34.349998474121094
1685003019.3666708,9887744,34.310001373291016
1685003059.5027463,9900032,34.7400016784668
1685003106.670059,9914368,34.470001220703125
1685003141.3127944,9924608,34.90999984741211
1685003189.384957,9938944,35.540000915527344
1685003217.0482788,9947136,35.310001373291016
1685003251.6985266,9957376,35.709999084472656
1685003278.3660934,9965568,36.18000030517578
1685003318.1523452,9977856,34.959999084472656
1685003331.538584,9981952,34.880001068115234
1685003352.5923684,9988096,34.869998931884766
1685003394.1278114,10000384,35.56999969482422


==> 10_4_100_0_False_5bitmap_actionmask_enforcegreedy_42_1.csv <==
Wall time,Step,Value
1669295826.7361104,12288,26.37704849243164
1669295982.6913319,38912,29.690000534057617
1669296055.4260614,51200,29.729999542236328
1669296249.4594488,83968,29.549999237060547
1669296273.6264818,88064,29.950000762939453
1669296310.2182047,94208,29.649999618530273
1669296334.4853005,98304,29.690000534057617
1669296407.351315,110592,30.010000228881836
1669296443.8521185,116736,30.299999237060547
1669296628.8870378,147456,30.899999618530273
1669296664.7835782,153600,31.010000228881836
1669296724.6973243,163840,30.25
1669296821.6462774,180224,30.0
1669296906.8791714,194560,31.229999542236328
1669297004.3145337,210944,31.93000030517578
1669297040.7965558,217088,31.18000030517578
1669297053.1029067,219136,31.520000457763672
1669297138.44112,233472,31.34000015258789
1669297198.2101026,243712,31.530000686645508
1669297294.72167,260096,30.979999542236328
1669297453.1039782,286720,31.790000915527344
1669297586.6076128,309248,30.850000381469727
1669297647.4583383,319488,31.1299991607666
1669297683.71843,325632,31.219999313354492
1669297793.1460736,344064,31.440000534057617
1669297805.258582,346112,31.510000228881836
1669297927.3489926,366592,31.280000686645508
1669297988.0301738,376832,30.709999084472656
1669298012.3831987,380928,30.920000076293945
1669298024.5246105,382976,30.709999084472656
1669298073.061236,391168,30.899999618530273
1669298177.1768687,407552,31.079999923706055
1669298279.7184646,423936,31.700000762939453
1669298291.8583484,425984,31.690000534057617
1669298351.1798387,436224,32.630001068115234
1669298482.7852488,458752,31.5
1669298556.1755798,471040,32.04999923706055
1669298616.755481,481280,32.18000030517578
1669298653.3202531,487424,32.150001525878906
1669298799.8391445,512000,33.400001525878906
1669298873.4086788,524288,33.54999923706055
1669298934.2438319,534528,33.599998474121094
1669298970.8945816,540672,33.43000030517578
1669299019.6850731,548864,33.20000076293945
1669299069.353238,557056,32.869998931884766
1669299093.23215,561152,32.56999969482422
1669299325.512589,600064,32.79999923706055
1669299386.4003263,610304,33.08000183105469
1669299398.506686,612352,32.869998931884766
1669299459.402215,622592,33.20000076293945
1669299520.6871934,632832,33.08000183105469
1669299545.3723114,636928,32.95000076293945
1669299643.234366,653312,32.68000030517578
1669299655.434808,655360,33.0099983215332
1669299740.8934555,669696,33.560001373291016
1669299789.9177423,677888,33.290000915527344
1669299899.746165,696320,32.599998474121094
1669299996.7187197,712704,33.130001068115234
1669300193.1245909,745472,33.2400016784668
1669300242.0460093,753664,32.93000030517578
1669300315.3377619,765952,32.77000045776367
1669300364.1462169,774144,33.2400016784668
1669300388.5029483,778240,33.83000183105469
1669300902.078452,864256,33.54999923706055
1669300914.6529999,866304,33.470001220703125
1669300939.7353208,870400,33.31999969482422
1669301014.4786813,882688,33.189998626708984
1669301123.058954,901120,34.29999923706055
1669301146.0635085,905216,34.66999816894531
1669301157.6175458,907264,34.4900016784668
1669301192.1587663,913408,34.630001068115234
1669301262.3939724,925696,34.34000015258789
1669301369.425491,944128,34.22999954223633
1669301405.798629,950272,34.619998931884766
1669301418.0753753,952320,34.709999084472656
1669301540.3591096,972800,34.189998626708984
1669301745.42092,1007616,34.86000061035156
1669301768.9686909,1011712,34.93000030517578
1669301939.3547583,1040384,35.959999084472656
1669302000.541583,1050624,35.70000076293945
1669302025.1300316,1054720,35.4900016784668
1669302061.922325,1060864,34.939998626708984
1669302159.4380805,1077248,35.47999954223633
1669302233.079583,1089536,35.029998779296875
1669302257.2753997,1093632,35.040000915527344
1669302293.7993402,1099776,35.310001373291016
1669302366.5319493,1112064,35.20000076293945
1669302427.3375564,1122304,35.29999923706055
1669302548.51622,1142784,34.959999084472656
1669302621.242132,1155072,34.970001220703125
1669302693.9004922,1167360,35.06999969482422
1669302742.4598641,1175552,35.52000045776367
1669302817.8952677,1187840,35.900001525878906
1669302844.3671687,1191936,35.540000915527344
1669302857.694467,1193984,35.47999954223633
1669302884.2153578,1198080,35.209999084472656
1669302910.622895,1202176,35.15999984741211
1669302923.8158052,1204224,35.099998474121094
1669302989.1261337,1214464,35.2599983215332
1669303002.2451067,1216512,35.4900016784668
1669303120.098552,1234944,36.41999816894531
1669303198.448384,1247232,35.79999923706055
1669303224.7554977,1251328,35.630001068115234
1669303290.7283056,1261568,35.040000915527344
1669303356.770836,1271808,35.220001220703125
1669303383.3541517,1275904,35.349998474121094
1669303535.2181697,1300480,35.02000045776367
1669303619.1166303,1314816,34.63999938964844
1669303630.9983008,1316864,34.91999816894531
1669303654.7975318,1320960,35.04999923706055
1669303678.5332844,1325056,35.02000045776367
1669303690.3175683,1327104,34.81999969482422
1669303716.1502984,1331200,34.849998474121094
1669303860.781427,1355776,34.70000076293945
1669303897.5778625,1361920,34.599998474121094
1669303946.7056234,1370112,34.06999969482422
1669303983.2155666,1376256,34.34000015258789
1669304019.6547008,1382400,34.70000076293945
1669304069.3594477,1390592,35.15999984741211
1669304082.0446424,1392640,35.2599983215332
1669304129.6463583,1400832,34.90999984741211
1669304190.563561,1411072,34.400001525878906
1669304202.7611935,1413120,34.369998931884766
1669304325.1432161,1433600,34.630001068115234
1669304373.864834,1441792,35.38999938964844
1669304410.5154526,1447936,35.459999084472656
1669304508.408536,1464320,35.31999969482422
1669304557.49179,1472512,34.86000061035156
1669304594.2343645,1478656,34.54999923706055
1669304606.4406693,1480704,34.529998779296875
1669304618.6547356,1482752,34.560001373291016
1669304704.3109252,1497088,34.5099983215332
1669304777.5597916,1509376,35.099998474121094
1669304801.9489021,1513472,35.560001373291016
1669304814.225702,1515520,35.7599983215332
1669304863.3744373,1523712,35.650001525878906
1669304912.2255697,1531904,35.63999938964844
1669304949.1063952,1538048,35.5
1669304961.2943592,1540096,35.470001220703125
1669304973.6215081,1542144,35.470001220703125
1669305022.5782025,1550336,35.790000915527344
1669305130.074536,1568768,35.68000030517578
1669305177.2755377,1576960,35.61000061035156
1669305189.0887268,1579008,35.84000015258789
1669305200.8405168,1581056,35.72999954223633
1669305224.398057,1585152,35.52000045776367
1669305236.1976118,1587200,35.36000061035156
1669305307.3879504,1599488,35.939998626708984
1669305356.0471025,1607680,35.939998626708984
1669305368.1997964,1609728,35.66999816894531
1669305392.5211463,1613824,35.150001525878906
1669305416.8175814,1617920,34.790000915527344
1669305453.616729,1624064,34.61000061035156
1669305465.8821745,1626112,34.75
1669305478.1164849,1628160,34.970001220703125
1669305490.118919,1630208,34.790000915527344
1669305526.4569645,1636352,35.380001068115234
1669305574.1784832,1644544,36.0099983215332
1669305633.3921552,1654784,35.56999969482422
1669305645.2042487,1656832,35.2400016784668
1669305656.982601,1658880,35.02000045776367
1669305729.870948,1671168,35.470001220703125
1669305937.457152,1705984,36.02000045776367
1669305986.1678677,1714176,35.720001220703125
1669306010.6307514,1718272,35.869998931884766
1669306071.65932,1728512,35.279998779296875
1669306365.3383944,1777664,35.63999938964844
1669306389.6493826,1781760,36.04999923706055
1669306451.1389096,1792000,35.86000061035156
1669306475.648845,1796096,35.650001525878906
1669306524.2573345,1804288,35.310001373291016
1669306548.6159403,1808384,35.22999954223633
1669306645.9647985,1824768,34.93000030517578
1669306719.2621,1837056,34.68000030517578
1669306768.1824234,1845248,34.470001220703125
1669306852.988993,1859584,34.66999816894531
1669306877.1397376,1863680,34.2599983215332
1669306949.3475873,1875968,34.709999084472656
1669306973.4873314,1880064,34.90999984741211
1669307010.2098956,1886208,35.349998474121094
1669307022.324136,1888256,35.68000030517578
1669307046.6384344,1892352,35.47999954223633
1669307144.4935162,1908736,34.560001373291016
1669307156.6810281,1910784,34.66999816894531
1669307193.265479,1916928,34.869998931884766
1669307278.7681224,1931264,34.70000076293945
1669307315.4638407,1937408,34.59000015258789
1669307425.4839618,1955840,34.970001220703125
1669307475.0796099,1964032,35.0099983215332
1669307511.8227475,1970176,34.630001068115234
1669307524.0760455,1972224,34.43000030517578
1669307633.31522,1990656,34.689998626708984
1669307645.0144987,1992704,34.849998474121094
1669307692.3676097,2000896,35.25
1669307704.308579,2002944,35.29999923706055
1669307716.6238492,2004992,35.56999969482422
1669307728.8776586,2007040,35.61000061035156
1669307777.5929081,2015232,35.2400016784668
1669307789.7598515,2017280,35.27000045776367
1669307826.0166357,2023424,35.439998626708984
1669307838.224872,2025472,35.52000045776367
1669307936.1070528,2041856,36.2400016784668
1669307985.3354638,2050048,36.20000076293945
1669308009.6730092,2054144,36.04999923706055
1669308034.0774488,2058240,35.66999816894531
1669308046.347142,2060288,35.34000015258789
1669308157.2440631,2078720,35.54999923706055
1669308193.5470705,2084864,35.7400016784668
1669308290.7409387,2101248,36.08000183105469
1669308315.1842182,2105344,36.0099983215332
1669308363.7748919,2113536,35.709999084472656
1669308375.9012022,2115584,35.810001373291016
1669308436.9088633,2125824,35.16999816894531
1669308522.1599295,2140160,35.45000076293945
1669308655.769427,2162688,35.810001373291016
1669308680.085943,2166784,36.13999938964844
1669308756.980751,2179072,35.54999923706055
1669308794.455412,2185216,35.720001220703125
1669308818.9078124,2189312,36.06999969482422
1669308868.2464147,2197504,36.029998779296875
1669308917.6317239,2205696,35.970001220703125
1669308942.0197208,2209792,36.209999084472656
1669309003.03674,2220032,36.47999954223633
1669309015.2214944,2222080,36.599998474121094
1669309027.348062,2224128,36.439998626708984
1669309127.8144364,2240512,35.7599983215332
1669309205.0067353,2252800,36.18000030517578
1669309253.6218162,2260992,35.84000015258789
1669309265.518656,2263040,35.90999984741211
1669309277.4722664,2265088,35.93000030517578
1669309384.1152048,2283520,36.04999923706055
1669309443.632017,2293760,36.56999969482422
1669309614.901778,2322432,36.65999984741211
1669309639.343308,2326528,36.68000030517578
1669309883.9797373,2367488,36.58000183105469
1669309896.2333882,2369536,36.34000015258789
1669309945.253449,2377728,36.369998931884766
1669309957.436735,2379776,36.5099983215332
1669309969.6412368,2381824,36.61000061035156
1669310189.6588078,2418688,36.2599983215332
1669310250.7276185,2428928,36.58000183105469
1669310336.3171222,2443264,36.5
1669310348.5582023,2445312,36.349998474121094
1669310421.749083,2457600,36.63999938964844
1669310445.915203,2461696,36.380001068115234
1669310505.9815328,2471936,36.38999938964844
1669310529.7852514,2476032,36.63999938964844
1669310553.841688,2480128,37.0099983215332
1669310602.0642076,2488320,36.83000183105469
1669310819.1734571,2525184,36.88999938964844
1669310843.7544613,2529280,37.060001373291016
1669310868.3219936,2533376,36.83000183105469
1669310966.202159,2549760,37.09000015258789
1669311003.1095395,2555904,36.68000030517578
1669311100.5657694,2572288,36.7400016784668
1669311137.2324538,2578432,37.20000076293945
1669311174.0063899,2584576,37.040000915527344
1669311333.0647733,2611200,37.119998931884766
1669311418.945435,2625536,36.90999984741211
1669311492.1765187,2637824,37.56999969482422
1669311541.1784089,2646016,37.400001525878906
1669311565.9144983,2650112,37.20000076293945
1669311577.8821986,2652160,37.119998931884766
1669311650.586476,2664448,37.29999923706055
1669311772.6092074,2684928,37.689998626708984
1669311833.0277867,2695168,37.52000045776367
1669311845.127521,2697216,37.310001373291016
1669311881.4621587,2703360,37.06999969482422
1669311955.6595318,2715648,37.22999954223633
1669311981.2906392,2719744,37.369998931884766
1669312017.8582444,2725888,36.86000061035156
1669312053.6745498,2732032,37.2400016784668
1669312089.0728157,2738176,36.97999954223633
1669312100.8324525,2740224,37.279998779296875
1669312319.3237476,2777088,37.68000030517578
1669312502.576953,2807808,37.59000015258789
1669312686.7425961,2838528,37.61000061035156
1669312723.4383514,2844672,37.66999816894531
1669312735.4971814,2846720,37.70000076293945
1669312760.0581884,2850816,37.779998779296875
1669312772.2289698,2852864,37.79999923706055
1669313029.4885938,2895872,37.0
1669313041.8347895,2897920,36.9900016784668
1669313102.7422025,2908160,36.5
1669313141.0299366,2914304,36.90999984741211
1669313193.398635,2922496,37.150001525878906
1669313218.0830638,2926592,37.33000183105469
1669313266.9058938,2934784,37.279998779296875
1669313316.8344107,2942976,37.43000030517578
1669313365.642013,2951168,37.959999084472656
1669313669.740737,3002368,38.630001068115234
1669313681.9426389,3004416,38.84000015258789
1669313816.9467251,3026944,37.06999969482422
1669313915.2055995,3043328,37.70000076293945
1669313927.439494,3045376,37.83000183105469
1669313963.4281647,3051520,37.720001220703125
1669313986.9497888,3055616,37.38999938964844
1669313998.722361,3057664,37.20000076293945
1669314106.284352,3076096,37.43000030517578
1669314191.987038,3090432,37.83000183105469
1669314374.955534,3121152,37.68000030517578
1669314387.0919788,3123200,37.72999954223633
1669314423.6736472,3129344,37.79999923706055
1669314508.465469,3143680,38.15999984741211
1669314654.8669817,3168256,37.79999923706055
1669314716.3884056,3178496,38.16999816894531
1669314728.3147397,3180544,38.29999923706055
1669314751.7707937,3184640,38.52000045776367
1669314836.3419802,3198976,38.58000183105469
1669314921.8918,3213312,38.380001068115234
1669314934.1994627,3215360,38.470001220703125
1669315044.495423,3233792,38.84000015258789
1669315093.462141,3241984,38.38999938964844
1669315118.073798,3246080,38.459999084472656
1669315167.1971648,3254272,38.560001373291016
1669315277.0706437,3272704,37.970001220703125
1669315362.6790817,3287040,37.84000015258789
1669315375.5501206,3289088,37.689998626708984
1669315436.9207406,3299328,39.13999938964844
1669315534.5280685,3315712,38.470001220703125
1669315644.8103323,3334144,38.189998626708984
1669315656.9886742,3336192,38.029998779296875
1669315706.0846922,3344384,37.970001220703125
1669315767.6306915,3354624,38.04999923706055
1669315804.4735603,3360768,38.59000015258789
1669315828.9417288,3364864,38.47999954223633
1669315865.60816,3371008,39.09000015258789
1669315902.4678085,3377152,38.43000030517578
1669315951.2957199,3385344,38.66999816894531
1669316049.1141653,3401728,38.59000015258789
1669316146.5211422,3418112,38.7400016784668
1669316193.4746742,3426304,39.369998931884766
1669316228.8418055,3432448,39.349998474121094
1669316240.5883582,3434496,38.97999954223633
1669316311.9859471,3446784,38.220001220703125
1669316323.9901254,3448832,38.099998474121094
1669316421.0457094,3465216,38.77000045776367
1669316469.5331223,3473408,38.63999938964844
1669316481.5284688,3475456,38.93000030517578
1669316493.6545136,3477504,38.869998931884766
1669316518.673371,3481600,38.2599983215332
1669316555.739111,3487744,38.06999969482422
1669316640.8859804,3502080,38.279998779296875
1669316653.1782048,3504128,38.47999954223633
1669316750.7252257,3520512,38.65999984741211
1669316762.8962517,3522560,38.880001068115234
1669316872.6347969,3540992,39.040000915527344
1669316921.788374,3549184,38.77000045776367
1669316946.2652776,3553280,38.349998474121094
1669316958.580902,3555328,38.59000015258789
1669316983.0379755,3559424,38.349998474121094
1669317044.070959,3569664,38.13999938964844
1669317056.3407993,3571712,38.130001068115234
1669317080.7046318,3575808,38.029998779296875
1669317092.9613616,3577856,38.209999084472656
1669317105.2178059,3579904,38.08000183105469
1669317166.6911237,3590144,38.38999938964844
1669317337.7812705,3618816,38.119998931884766
1669317447.3873873,3637248,37.93000030517578
1669317520.689793,3649536,38.650001525878906
1669317606.383604,3663872,38.630001068115234
1669317618.5646443,3665920,38.83000183105469
1669317728.3721213,3684352,38.810001373291016
1669317814.1405532,3698688,38.63999938964844
1669317924.2718587,3717120,38.0
1669317961.0573497,3723264,38.099998474121094
1669318046.5717368,3737600,37.939998626708984
1669318070.9966385,3741696,37.93000030517578
1669318120.0773168,3749888,37.779998779296875
1669318242.2966065,3770368,37.779998779296875
1669318254.5240896,3772416,37.529998779296875
1669318291.165431,3778560,37.90999984741211
1669318352.0857718,3788800,38.25
1669318399.0902739,3796992,38.09000015258789
1669318551.1162615,3823616,38.189998626708984
1669318575.4161906,3827712,37.97999954223633
1669318587.5378087,3829760,38.0099983215332
1669318660.2515476,3842048,38.02000045776367
1669318672.3259118,3844096,37.91999816894531
1669318684.3821537,3846144,38.04999923706055
1669318708.3184144,3850240,38.0099983215332
1669318879.3953667,3878912,37.959999084472656
1669319099.438519,3915776,38.61000061035156
1669319171.8175929,3928064,38.90999984741211
1669319256.313937,3942400,38.380001068115234
1669319329.1124408,3954688,38.0
1669319377.663798,3962880,38.0
1669319401.8751643,3966976,37.869998931884766
1669319425.9544487,3971072,38.15999984741211
1669319498.2119172,3983360,38.29999923706055
1669319534.6461568,3989504,38.63999938964844
1669319558.7584367,3993600,38.720001220703125
1669319595.1258602,3999744,38.790000915527344
1669319631.718498,4005888,39.09000015258789
1669319668.210522,4012032,38.2599983215332
1669319778.5063677,4030464,38.70000076293945
1669319803.1809802,4034560,38.790000915527344
1669319950.4223363,4059136,38.880001068115234
1669319962.7690952,4061184,39.02000045776367
1669319974.9066548,4063232,39.15999984741211
1669320146.2305613,4091904,38.81999969482422
1669320195.309323,4100096,38.599998474121094
1669320244.364379,4108288,38.72999954223633
1669320292.7096295,4116480,38.84000015258789
1669320304.9467568,4118528,38.869998931884766
1669320341.3929715,4124672,38.61000061035156
1669320365.6922634,4128768,38.58000183105469
1669320390.2165778,4132864,38.36000061035156
1669320489.7834647,4149248,37.83000183105469
1669320514.739572,4153344,38.130001068115234
1669320551.9573894,4159488,38.70000076293945
1669320588.470968,4165632,38.7400016784668
1669320625.0635014,4171776,38.470001220703125
1669320649.104804,4175872,38.70000076293945
1669320685.0102482,4182016,38.529998779296875
1669320720.6460316,4188160,38.220001220703125
1669320912.802761,4220928,38.400001525878906
1669320997.174266,4235264,38.25
1669321058.0100405,4245504,38.810001373291016
1669321070.4170847,4247552,38.83000183105469
1669321082.7771084,4249600,38.959999084472656
1669321106.811335,4253696,38.869998931884766
1669321118.8770645,4255744,38.95000076293945
1669321142.9713993,4259840,38.880001068115234
1669321166.979812,4263936,39.029998779296875
1669321215.2709243,4272128,39.4900016784668
1669321264.2476306,4280320,39.29999923706055
1669321324.9239714,4290560,39.119998931884766
1669321349.027031,4294656,39.43000030517578
1669321434.3888493,4308992,39.540000915527344
1669321458.7876954,4313088,39.36000061035156
1669321470.8987765,4315136,39.18000030517578
1669321531.8840451,4325376,39.06999969482422
1669321580.8662663,4333568,39.15999984741211
1669321641.918018,4343808,39.060001373291016
1669321666.4366155,4347904,39.08000183105469
1669321678.6708565,4349952,39.029998779296875
1669321801.0652874,4370432,39.220001220703125
1669321813.2737646,4372480,39.22999954223633
1669321862.4677694,4380672,39.20000076293945
1669321899.2184792,4386816,38.83000183105469
1669321935.9588974,4392960,38.86000061035156
1669321948.145361,4395008,38.93000030517578
1669321984.8612382,4401152,39.29999923706055
1669321997.0659735,4403200,39.279998779296875
1669322021.6100194,4407296,39.2599983215332
1669322084.2444007,4417536,39.41999816894531
1669322095.970986,4419584,39.310001373291016
1669322180.489286,4433920,39.4900016784668
1669322192.7551703,4435968,39.439998626708984
1669322241.5555859,4444160,39.220001220703125
1669322265.898592,4448256,39.38999938964844
1669322290.3061042,4452352,39.54999923706055
1669322339.1667686,4460544,39.58000183105469
1669322461.2375352,4481024,39.720001220703125
1669322485.7806516,4485120,39.86000061035156
1669322510.214085,4489216,40.040000915527344
1669322522.4006877,4491264,40.2400016784668
1669322571.2683475,4499456,40.040000915527344
1669322607.8254628,4505600,39.81999969482422
1669322705.436251,4521984,38.68000030517578
1669322754.5184135,4530176,38.90999984741211
1669322925.4202993,4558848,40.31999969482422
1669322974.4118166,4567040,40.849998474121094
1669322999.0463493,4571136,40.61000061035156
1669323059.9111674,4581376,40.2599983215332
1669323071.9044056,4583424,39.869998931884766
1669323096.138052,4587520,40.04999923706055
1669323120.284927,4591616,40.540000915527344
1669323132.3993108,4593664,40.400001525878906
1669323156.6348066,4597760,40.47999954223633
1669323180.8304312,4601856,40.13999938964844
1669323192.8636432,4603904,40.380001068115234
1669323278.0823886,4618240,40.459999084472656
1669323314.752096,4624384,40.40999984741211
1669323375.929364,4634624,39.439998626708984
1669323522.3315706,4659200,39.22999954223633
1669323570.9129255,4667392,39.86000061035156
1669323607.1435432,4673536,39.790000915527344
1669323728.5873775,4694016,39.2400016784668
1669323801.9644947,4706304,39.56999969482422
1669323814.1002507,4708352,39.75
1669323838.5079436,4712448,39.86000061035156
1669323875.480014,4718592,40.20000076293945
1669323912.514506,4724736,40.13999938964844
1669323924.7354069,4726784,40.189998626708984
1669323936.9754567,4728832,40.43000030517578
1669324059.7103598,4749312,39.41999816894531
1669324071.9614844,4751360,39.86000061035156
1669324084.168067,4753408,39.9900016784668
1669324108.6385982,4757504,40.2599983215332
1669324255.459945,4782080,39.810001373291016
1669324267.777803,4784128,39.720001220703125
1669324280.0790973,4786176,39.68000030517578
1669324292.3363802,4788224,39.79999923706055
1669324390.162849,4804608,39.880001068115234
1669324500.64908,4823040,40.290000915527344
1669324711.6404727,4857856,40.2599983215332
1669324885.249489,4886528,39.63999938964844
1669324935.2188241,4894720,40.189998626708984
1669324948.4854007,4896768,40.38999938964844
1669324974.920302,4900864,40.4900016784668
1669325076.337095,4917248,40.59000015258789
1669325100.6695652,4921344,40.40999984741211
1669325149.2688637,4929536,39.7599983215332
1669325269.9506168,4950016,39.68000030517578
1669325367.0486035,4966400,39.56999969482422
1669325379.130552,4968448,39.619998931884766
1669325513.21468,4990976,40.41999816894531
1669325611.0910487,5007360,40.5099983215332
1669325684.5985181,5019648,40.2400016784668
1669325697.6953378,5021696,40.060001373291016
1669325722.4518692,5025792,39.59000015258789
1669325747.6342454,5029888,39.34000015258789
1669325809.7460864,5040128,39.040000915527344
1669326041.5345109,5079040,39.650001525878906
1669326115.8399754,5091328,39.38999938964844
1669326128.2648685,5093376,39.7599983215332
1669326251.0501816,5113856,39.810001373291016
1669326275.2637174,5117952,39.77000045776367
1669326311.5499363,5124096,39.810001373291016
1669326323.5799754,5126144,39.900001525878906
1669326335.5991309,5128192,39.790000915527344
1669326456.7607696,5148672,39.599998474121094
1669326468.92224,5150720,39.43000030517578
1669326505.5936382,5156864,38.86000061035156
1669326579.088132,5169152,39.400001525878906
1669326640.3321931,5179392,39.84000015258789
1669326664.7941878,5183488,39.91999816894531
1669326689.3594823,5187584,40.040000915527344
1669326713.8830297,5191680,39.779998779296875
1669326824.4367409,5210112,39.470001220703125
1669326873.262976,5218304,40.209999084472656
1669326922.3753707,5226496,41.25
1669326947.2749355,5230592,41.04999923706055
1669326983.954816,5236736,40.810001373291016
1669327094.5504408,5255168,40.72999954223633
1669327107.4506617,5257216,40.5099983215332
1669327159.2836266,5265408,40.529998779296875
1669327235.5368328,5277696,40.040000915527344
1669327260.36195,5281792,40.150001525878906
1669327406.589959,5306368,40.33000183105469
1669327418.7744267,5308416,40.16999816894531
1669327430.9847565,5310464,40.189998626708984
1669327443.2948954,5312512,40.2599983215332
1669327480.2236323,5318656,39.619998931884766
1669327529.4725647,5326848,39.36000061035156
1669327603.0319939,5339136,39.880001068115234
1669327615.22251,5341184,39.88999938964844
1669327651.9182744,5347328,39.83000183105469
1669327749.410998,5363712,39.11000061035156
1669327810.0814145,5373952,39.40999984741211
1669327846.4378443,5380096,40.130001068115234
1669327882.8954363,5386240,40.369998931884766
1669327895.2341352,5388288,40.38999938964844
1669327968.581061,5400576,40.849998474121094
1669327992.6358836,5404672,40.630001068115234
1669328066.9988134,5416960,39.9900016784668
1669328104.426175,5423104,39.72999954223633
1669328141.8645492,5429248,39.97999954223633
1669328154.2934787,5431296,40.220001220703125
1669328204.0348973,5439488,40.52000045776367
1669328434.836287,5478400,39.7599983215332
1669328483.6119595,5486592,39.77000045776367
1669328508.194953,5490688,39.540000915527344
1669328569.494996,5500928,39.790000915527344
1669328630.8557842,5511168,40.310001373291016
1669328789.9414308,5537792,39.77000045776367
1669328838.7039874,5545984,39.90999984741211
1669328875.4628289,5552128,40.08000183105469
1669329059.502941,5582848,39.869998931884766
1669329200.1577547,5605376,40.09000015258789
1669329213.3127277,5607424,40.22999954223633
1669329252.8202674,5613568,40.099998474121094
1669329330.2134502,5625856,40.13999938964844
1669329416.5126305,5640192,39.900001525878906
1669329428.6939988,5642240,39.400001525878906
1669329440.6770308,5644288,39.4900016784668
1669329452.9625444,5646336,39.38999938964844
1669329464.929155,5648384,39.560001373291016
1669329476.7767289,5650432,39.83000183105469
1669329572.5151563,5666816,40.70000076293945
1669329854.2046437,5713920,40.68000030517578
1669329866.3604903,5715968,40.849998474121094
1669329878.6333585,5718016,41.119998931884766
1669329969.5931633,5732352,40.560001373291016
1669330103.5580382,5754880,39.63999938964844
1669330128.0961697,5758976,40.15999984741211
1669330277.1655035,5783552,40.349998474121094
1669330289.3302572,5785600,40.290000915527344
1669330326.3446898,5791744,39.68000030517578
1669330351.4058151,5795840,39.25
1669330363.512266,5797888,39.099998474121094
1669330387.6225235,5801984,39.029998779296875
1669330618.4871001,5840896,39.5
1669330680.8324215,5851136,39.4900016784668
1669330720.3309543,5857280,39.650001525878906
1669330759.948659,5863424,39.54999923706055
1669330872.0922182,5881856,38.880001068115234
1669330884.2870286,5883904,39.0
1669330957.3751142,5896192,39.290000915527344
1669330982.063309,5900288,39.29999923706055
1669330994.3845031,5902336,39.47999954223633
1669331067.8671966,5914624,38.83000183105469
1669331104.6253207,5920768,38.540000915527344
1669331116.816938,5922816,38.380001068115234
1669331177.9124022,5933056,38.93000030517578
1669331202.415164,5937152,38.4900016784668
1669331226.7375407,5941248,38.93000030517578
1669331263.3791597,5947392,38.790000915527344
1669331373.242159,5965824,39.790000915527344
1669331434.22396,5976064,39.66999816894531
1669331458.5761545,5980160,39.33000183105469
1669331470.733266,5982208,39.29999923706055
1669331482.9855962,5984256,38.970001220703125
1669331616.6261954,6006784,38.7400016784668
1669331737.9206114,6027264,39.41999816894531
1669331835.375517,6043648,39.40999984741211
1669332042.980491,6078464,39.4900016784668
1669332128.4829502,6092800,39.880001068115234
1669332140.711626,6094848,39.90999984741211
1669332177.6184459,6100992,39.880001068115234
1669332301.5806618,6121472,40.189998626708984
1669332375.0852172,6133760,40.04999923706055
1669332424.2885034,6141952,39.459999084472656
1669332485.6755757,6152192,39.650001525878906
1669332510.1064477,6156288,40.08000183105469
1669332534.7404764,6160384,40.22999954223633
1669332559.221719,6164480,40.31999969482422
1669332583.7465866,6168576,40.310001373291016
1669332632.7906203,6176768,40.119998931884766
1669332645.0216265,6178816,40.310001373291016
1669332681.6831677,6184960,40.16999816894531
1669332755.120247,6197248,39.709999084472656
1669332779.5669382,6201344,39.7400016784668
1669332816.5861428,6207488,40.06999969482422
1669332914.431675,6223872,41.08000183105469
1669332938.8573675,6227968,40.599998474121094
1669332951.0950494,6230016,40.58000183105469
1669332963.2936826,6232064,40.41999816894531
1669333061.6326287,6248448,40.38999938964844
1669333245.4094172,6279168,40.33000183105469
1669333269.8047805,6283264,40.25
1669333294.2409387,6287360,40.2400016784668
1669333318.8008294,6291456,40.380001068115234
1669333343.1605103,6295552,40.369998931884766
1669333453.4068937,6313984,41.040000915527344
1669333502.4483504,6322176,40.65999984741211
1669333661.2860155,6348800,40.720001220703125
1669333710.2889106,6356992,40.52000045776367
1669333943.4170914,6395904,40.41999816894531
1669334127.6863813,6426624,40.779998779296875
1669334140.0130014,6428672,40.40999984741211
1669334213.3631687,6440960,40.470001220703125
1669334225.6118047,6443008,40.540000915527344
1669334250.1134684,6447104,40.63999938964844
1669334286.1515641,6453248,40.59000015258789
1669334347.1099782,6463488,40.310001373291016
1669334383.4954631,6469632,40.47999954223633
1669334395.4998994,6471680,40.380001068115234
1669334419.7949784,6475776,40.709999084472656
1669334619.2938616,6508544,40.25
1669334703.494239,6522880,40.52000045776367
1669334751.3057976,6531072,40.66999816894531
1669334836.9669373,6545408,40.33000183105469
1669334849.6229565,6547456,40.279998779296875
1669334935.4331188,6561792,40.08000183105469
1669334972.429572,6567936,40.459999084472656
1669335267.2190993,6617088,40.81999969482422
1669335304.7458818,6623232,40.66999816894531
1669335391.9090838,6637568,40.209999084472656
1669335428.4337096,6643712,40.02000045776367
1669335440.5513067,6645760,40.11000061035156
1669335464.9066834,6649856,40.369998931884766
1669335477.00844,6651904,40.31999969482422
1669335562.4031837,6666240,41.15999984741211
1669335586.5699844,6670336,41.25
1669335723.815794,6692864,39.41999816894531
1669335784.5822268,6703104,39.939998626708984
1669335893.3298507,6721536,39.81999969482422
1669335917.5530615,6725632,39.81999969482422
1669335941.692579,6729728,40.04999923706055
1669335990.0033848,6737920,40.02000045776367
1669336026.3940485,6744064,40.27000045776367
1669336183.4996827,6770688,40.130001068115234
1669336195.4723408,6772736,40.29999923706055
1669336207.5607219,6774784,40.27000045776367
1669336280.871204,6787072,40.599998474121094
1669336379.0508971,6803456,40.0099983215332
1669336452.516262,6815744,39.959999084472656
1669336464.7731192,6817792,39.86000061035156
1669336477.090328,6819840,39.81999969482422
1669336526.122226,6828032,40.0
1669336587.5217311,6838272,39.599998474121094
1669336672.9986122,6852608,40.7599983215332
1669336770.8436146,6868992,40.84000015258789
1669336819.6804538,6877184,40.689998626708984
1669336868.3805926,6885376,40.59000015258789
1669336892.898443,6889472,40.02000045776367
1669336966.0167596,6901760,40.220001220703125
1669337002.3550444,6907904,40.970001220703125
1669337026.5756776,6912000,40.88999938964844
1669337050.8831584,6916096,40.599998474121094
1669337075.321745,6920192,40.709999084472656
1669337111.7668486,6926336,39.95000076293945
1669337173.0839243,6936576,39.81999969482422
1669337320.5750027,6961152,39.349998474121094
1669337381.774088,6971392,39.650001525878906
1669337442.9594631,6981632,39.7599983215332
1669337663.183435,7018496,38.97999954223633
1669337711.9908483,7026688,39.25
1669337748.4603853,7032832,39.59000015258789
1669337809.4150753,7043072,40.130001068115234
1669337881.8769088,7055360,39.5
1669337893.8916094,7057408,39.40999984741211
1669337942.0618107,7065600,39.029998779296875
1669337965.7213008,7069696,39.2400016784668
1669338039.0737908,7081984,39.40999984741211
1669338051.4014359,7084032,39.470001220703125
1669338124.7026322,7096320,39.56999969482422
1669338210.3466954,7110656,39.060001373291016
1669338281.2241356,7122944,39.529998779296875
1669338316.553372,7129088,39.869998931884766
1669338386.1025198,7141376,39.45000076293945
1669338514.612267,7163904,39.38999938964844
1669338538.1271083,7168000,39.25
1669338620.5418339,7182336,39.52000045776367
1669338657.5762794,7188480,39.59000015258789
1669338694.5325775,7194624,39.56999969482422
1669338719.4628224,7198720,39.77000045776367
1669338779.8716366,7208960,40.06999969482422
1669338970.2262735,7241728,39.16999816894531
1669338994.4166856,7245824,39.11000061035156
1669339006.56691,7247872,38.95000076293945
1669339055.4392383,7256064,39.36000061035156
1669339067.3975563,7258112,39.470001220703125
1669339116.1426387,7266304,39.7400016784668
1669339140.5619926,7270400,39.459999084472656
1669339214.4081588,7282688,39.310001373291016
1669339226.652638,7284736,39.310001373291016
1669339313.0986052,7299072,39.77000045776367
1669339458.9821248,7323648,39.58000183105469
1669339520.5934215,7333888,39.599998474121094
1669339557.2979946,7340032,39.470001220703125
1669339667.236919,7358464,39.81999969482422
1669339679.4827778,7360512,39.58000183105469
1669339752.3194463,7372800,40.13999938964844
1669339764.31186,7374848,40.0099983215332
1669339934.328255,7403520,40.880001068115234
1669339982.8244324,7411712,40.849998474121094
1669340007.4463255,7415808,40.31999969482422
1669340031.6734178,7419904,39.849998474121094
1669340068.216977,7426048,39.79999923706055
1669340104.628283,7432192,39.689998626708984
1669340213.440958,7450624,40.27000045776367
1669340286.8134792,7462912,39.810001373291016
1669340311.2636313,7467008,39.599998474121094
1669340446.1269093,7489536,39.75
1669340458.298712,7491584,39.86000061035156
1669340531.9318144,7503872,39.68000030517578
1669340617.6861155,7518208,39.70000076293945
1669340905.679346,7567360,39.400001525878906
1669340941.0010068,7573504,39.29999923706055
1669340976.3777564,7579648,39.2400016784668
1669340999.7878702,7583744,39.290000915527344
1669341253.6784134,7626752,39.02000045776367
1669341290.0297933,7632896,38.650001525878906
1669341339.0469725,7641088,38.939998626708984
1669341351.4802504,7643136,38.95000076293945
1669341363.7935376,7645184,38.79999923706055
1669341437.4005404,7657472,38.97999954223633
1669341473.9919603,7663616,39.029998779296875
1669341498.2310073,7667712,39.630001068115234
1669341607.9140506,7686144,39.08000183105469
1669341656.8000805,7694336,39.5099983215332
1669341693.377988,7700480,39.459999084472656
1669341754.1116612,7710720,39.5
1669341851.241199,7727104,39.119998931884766
1669341899.800913,7735296,39.130001068115234
1669341924.086983,7739392,39.04999923706055
1669341948.3616912,7743488,39.16999816894531
1669342107.3172631,7770112,39.09000015258789
1669342131.6111965,7774208,39.36000061035156
1669342168.1428697,7780352,39.2400016784668
1669342314.438734,7804928,39.65999984741211
1669342363.1590965,7813120,39.70000076293945
1669342424.122707,7823360,39.900001525878906
1669342448.4875002,7827456,39.779998779296875
1669342570.7767787,7847936,40.22999954223633
1669342595.2234056,7852032,39.9900016784668
1669342619.7039945,7856128,39.869998931884766
1669342778.1629682,7882752,39.939998626708984
1669342851.036939,7895040,40.18000030517578
1669342972.3067443,7915520,39.45000076293945
1669343033.5227747,7925760,40.22999954223633
1669343119.2007225,7940096,39.79999923706055
1669343155.9552922,7946240,39.59000015258789
1669343180.275484,7950336,39.88999938964844
1669343428.6726692,7991296,40.119998931884766
1669343441.14283,7993344,40.189998626708984
1669343453.6319063,7995392,40.290000915527344
1669343514.9856987,8005632,39.81999969482422
1669343539.309049,8009728,39.720001220703125
1669343613.2855043,8022016,39.70000076293945
1669343663.4877238,8030208,39.900001525878906
1669343762.366829,8046592,40.36000061035156
1669343774.4995005,8048640,40.41999816894531
1669343835.45094,8058880,39.79999923706055
1669343847.4547553,8060928,39.720001220703125
1669343894.5748138,8069120,39.41999816894531
1669344027.8350973,8091648,39.869998931884766
1669344101.229868,8103936,39.900001525878906
1669344174.3210204,8116224,39.59000015258789
1669344210.528402,8122368,39.619998931884766
1669344347.2786276,8144896,40.150001525878906
1669344395.665792,8153088,40.2400016784668
1669344446.18717,8161280,40.52000045776367
1669344472.5962694,8165376,40.61000061035156
1669344538.9067013,8175616,39.83000183105469
1669344591.3420882,8183808,39.4900016784668
1669344656.9558532,8194048,39.72999954223633
1669344719.7645066,8204288,40.040000915527344
1669344769.9426074,8212480,40.130001068115234
1669344782.1654553,8214528,39.86000061035156
1669344806.647721,8218624,39.459999084472656
1669344911.7816277,8237056,40.040000915527344
1669344923.4498007,8239104,40.08000183105469
1669345057.9766119,8261632,40.150001525878906
1669345082.863173,8265728,40.099998474121094
1669345095.485986,8267776,40.09000015258789
1669345181.808401,8282112,40.31999969482422
1669345206.1661246,8286208,40.27000045776367
1669345218.4496825,8288256,40.040000915527344
1669345230.6366642,8290304,40.0099983215332
1669345242.8409097,8292352,39.7400016784668
1669345291.8991678,8300544,40.029998779296875
1669345316.2065701,8304640,39.88999938964844
1669345585.3416002,8349696,39.470001220703125
1669345623.0724676,8355840,39.04999923706055
1669345793.333433,8384512,40.150001525878906
1669345854.207759,8394752,40.15999984741211
1669345866.509936,8396800,39.95000076293945
1669345891.00119,8400896,40.060001373291016
1669345988.5138333,8417280,39.81999969482422
1669346049.8174152,8427520,39.900001525878906
1669346134.8946412,8441856,39.81999969482422
1669346481.192268,8499200,39.9900016784668
1669346566.801924,8513536,39.81999969482422
1669346701.3146255,8536064,39.900001525878906
1669346762.5219355,8546304,39.86000061035156
1669346872.3037717,8564736,40.61000061035156
1669346884.6822782,8566784,40.63999938964844
1669347007.109808,8587264,40.77000045776367
1669347019.318652,8589312,40.63999938964844
1669347031.5666158,8591360,40.75
1669347056.0488677,8595456,40.349998474121094
1669347080.3963764,8599552,40.689998626708984
1669347104.7227883,8603648,40.59000015258789
1669347116.8837237,8605696,40.75
1669347129.0586898,8607744,40.599998474121094
1669347153.4148133,8611840,40.63999938964844
1669347373.9237638,8648704,41.27000045776367
1669347432.8123496,8658944,40.77000045776367
1669347492.6055484,8669184,40.630001068115234
1669347529.16452,8675328,40.7599983215332
1669347565.7693303,8681472,40.689998626708984
1669347626.9704516,8691712,41.099998474121094
1669347761.4682736,8714240,41.72999954223633
1669347871.2044833,8732672,40.33000183105469
1669347907.72039,8738816,39.84000015258789
1669347919.9103603,8740864,39.529998779296875
1669348029.7145982,8759296,39.86000061035156
1669348103.4080973,8771584,40.630001068115234
1669348285.4886987,8802304,40.970001220703125
1669348297.7076344,8804352,41.33000183105469
1669348370.8831317,8816640,41.04999923706055
1669348419.7449296,8824832,40.72999954223633
1669348456.6375117,8830976,40.630001068115234
1669348529.7896774,8843264,39.70000076293945
1669348554.062992,8847360,39.68000030517578
1669348663.568937,8865792,41.029998779296875
1669348712.3158588,8873984,39.900001525878906
1669348785.682748,8886272,39.209999084472656
1669348846.5632033,8896512,39.33000183105469
1669348921.6193213,8908800,40.560001373291016
1669348970.5283706,8916992,41.04999923706055
1669349031.6972864,8927232,40.939998626708984
1669349117.3239892,8941568,40.7599983215332
1669349166.3905442,8949760,40.81999969482422
1669349276.4557655,8968192,40.58000183105469
1669349313.0709913,8974336,41.29999923706055
1669349460.2868106,8998912,41.02000045776367
1669349546.0458992,9013248,40.65999984741211
1669349582.597721,9019392,40.66999816894531
1669349608.4595835,9023488,40.779998779296875
1669349621.6853945,9025536,40.72999954223633
1669349672.864209,9033728,40.91999816894531
1669349684.9224772,9035776,40.9900016784668
1669349697.019772,9037824,41.0
1669349846.2327216,9062400,40.599998474121094
1669349920.313917,9074688,40.029998779296875
1669349932.329486,9076736,40.02000045776367
1669349956.778702,9080832,40.38999938964844
1669350018.084364,9091072,39.95000076293945
1669350030.29858,9093120,40.20000076293945
1669350067.1501806,9099264,40.27000045776367
1669350140.9768748,9111552,40.130001068115234
1669350189.914046,9119744,39.5099983215332
1669350275.439055,9134080,39.790000915527344
1669350398.1232631,9154560,40.13999938964844
1669350472.058941,9166848,40.18000030517578
1669350521.005678,9175040,40.029998779296875
1669350557.7757008,9181184,40.099998474121094
1669350656.1189384,9197568,39.91999816894531
1669350680.6136012,9201664,40.20000076293945
1669350840.04021,9228288,40.22999954223633
1669350889.1977158,9236480,39.97999954223633
1669350901.2679687,9238528,39.970001220703125
1669351131.7107491,9277440,39.4900016784668
1669351143.9201403,9279488,39.59000015258789
1669351181.1249936,9285632,39.45000076293945
1669351268.2831554,9299968,39.560001373291016
1669351292.5575786,9304064,39.95000076293945
1669351388.9339986,9320448,41.099998474121094
1669351412.3295572,9324544,41.04999923706055
1669351424.4629624,9326592,41.130001068115234
1669351582.1489022,9353216,39.9900016784668
1669351606.3519046,9357312,39.970001220703125
1669351618.5298386,9359360,40.11000061035156
1669351715.543162,9375744,40.75
1669351727.7171738,9377792,40.65999984741211
1669351764.597852,9383936,40.13999938964844
1669351788.9400508,9388032,39.83000183105469
1669351899.1655943,9406464,40.25
1669351935.876277,9412608,40.2599983215332
1669351960.3392527,9416704,40.20000076293945
1669351985.0152972,9420800,40.310001373291016
1669352132.6171148,9445376,39.65999984741211
1669352338.5472908,9480192,39.54999923706055
1669352399.51448,9490432,39.70000076293945
1669352521.1883373,9510912,40.59000015258789
1669352595.9983044,9523200,39.939998626708984
1669352683.4072707,9537536,40.709999084472656
1669352756.658943,9549824,40.0099983215332
1669352781.0341842,9553920,40.119998931884766
1669352829.7161257,9562112,40.310001373291016
1669352914.364717,9576448,39.75
1669352926.5246127,9578496,39.7400016784668
1669352938.5749674,9580544,39.61000061035156
1669353058.7401578,9601024,39.83000183105469
1669353254.4437923,9633792,40.720001220703125
1669353315.3499243,9644032,40.58000183105469
1669353375.799176,9654272,40.08000183105469
1669353437.053451,9664512,39.9900016784668
1669353449.2743309,9666560,40.20000076293945
1669353474.0956197,9670656,40.43000030517578
1669353511.1826706,9676800,40.18000030517578
1669353633.4999044,9697280,40.22999954223633
1669353681.9780111,9705472,39.560001373291016
1669353694.238592,9707520,39.619998931884766
1669353767.138268,9719808,39.86000061035156
1669353815.780438,9728000,39.959999084472656
1669353827.887833,9730048,39.790000915527344
1669353925.2631536,9746432,39.959999084472656
1669353949.7517962,9750528,40.0099983215332
1669353961.988076,9752576,39.56999969482422
1669353974.2125468,9754624,39.529998779296875
1669353998.4902196,9758720,39.59000015258789
1669354035.031449,9764864,39.599998474121094
1669354047.1935585,9766912,39.529998779296875
1669354060.4643185,9768960,39.540000915527344
1669354073.7230957,9771008,39.41999816894531
1669354124.5948608,9779200,39.65999984741211
1669354148.9886966,9783296,39.86000061035156
1669354186.049133,9789440,39.83000183105469
1669354198.5854535,9791488,39.9900016784668
1669354211.1656592,9793536,40.16999816894531
1669354223.3810287,9795584,40.119998931884766
1669354247.971732,9799680,40.02000045776367
1669354284.668965,9805824,39.630001068115234
1669354296.6960154,9807872,39.709999084472656
1669354368.8569212,9820160,40.11000061035156
1669354441.1224265,9832448,39.810001373291016
1669354465.0668824,9836544,39.63999938964844
1669354501.0794203,9842688,39.400001525878906
1669354645.5907943,9867264,39.86000061035156
1669354743.387936,9883648,40.189998626708984
1669354755.6209462,9885696,39.95000076293945
1669354767.846427,9887744,39.970001220703125
1669354841.2147586,9900032,40.209999084472656
1669354927.100563,9914368,40.400001525878906
1669354988.256143,9924608,40.189998626708984
1669355073.9307694,9938944,39.630001068115234
1669355122.7901597,9947136,39.79999923706055
1669355183.7473738,9957376,40.36000061035156
1669355232.8759265,9965568,39.959999084472656
1669355306.1810708,9977856,40.459999084472656
1669355330.6763356,9981952,40.38999938964844
1669355367.2199197,9988096,40.029998779296875
1669355435.8199935,10000384,39.459999084472656


==> 10_4_100_0_False_5bitmap_actionmask_enforcegreedy_ft_42_1.csv <==
Wall time,Step,Value
1669644543.069371,12288,33.73770523071289
1669644700.8546336,38912,34.25
1669644776.0354493,51200,35.20000076293945
1669644974.6856408,83968,35.91999816894531
1669644999.1727874,88064,35.4900016784668
1669645035.7686582,94208,35.40999984741211
1669645060.0798354,98304,35.45000076293945
1669645133.4671881,110592,35.79999923706055
1669645170.0086005,116736,35.5
1669645353.3791766,147456,35.47999954223633
1669645390.0946004,153600,35.5
1669645451.0637867,163840,35.08000183105469
1669645547.5801373,180224,35.529998779296875
1669645629.7455783,194560,35.43000030517578
1669645723.8788,210944,35.70000076293945
1669645759.41863,217088,35.79999923706055
1669645771.934169,219136,35.72999954223633
1669645861.0933046,233472,36.91999816894531
1669645924.3773837,243712,36.72999954223633
1669646022.2266443,260096,35.75
1669646180.1409965,286720,35.45000076293945
1669646312.7329423,309248,35.88999938964844
1669646373.9883838,319488,35.54999923706055
1669646410.459692,325632,35.470001220703125
1669646520.5666015,344064,35.29999923706055
1669646532.864551,346112,35.29999923706055
1669646654.9905272,366592,36.06999969482422
1669646716.2602017,376832,35.13999938964844
1669646740.505486,380928,35.189998626708984
1669646752.7497978,382976,35.09000015258789
1669646801.7025607,391168,35.810001373291016
1669646899.4902718,407552,35.880001068115234
1669646997.3332736,423936,35.95000076293945
1669647009.5934246,425984,35.88999938964844
1669647071.164647,436224,35.560001373291016
1669647205.7438111,458752,36.2599983215332
1669647278.9359484,471040,35.15999984741211
1669647339.9485753,481280,35.119998931884766
1669647376.697063,487424,35.369998931884766
1669647523.3969023,512000,36.439998626708984
1669647596.7268317,524288,36.09000015258789
1669647657.7489011,534528,35.66999816894531
1669647696.233069,540672,35.91999816894531
1669647748.1289322,548864,36.099998474121094
1669647796.1640964,557056,36.0
1669647820.2355266,561152,35.959999084472656
1669648050.2507558,600064,35.95000076293945
1669648113.2617016,610304,36.15999984741211
1669648125.0356338,612352,36.15999984741211
1669648182.7659135,622592,35.790000915527344
1669648243.1058307,632832,35.88999938964844
1669648267.6537042,636928,35.7400016784668
1669648364.8604333,653312,35.790000915527344
1669648377.1765366,655360,35.83000183105469
1669648462.702837,669696,36.20000076293945
1669648511.5757396,677888,36.15999984741211
1669648621.3854911,696320,35.91999816894531
1669648719.2173738,712704,35.880001068115234
1669648912.8597407,745472,36.4900016784668
1669648959.5781088,753664,35.70000076293945
1669649028.8725886,765952,36.119998931884766
1669649076.6795914,774144,36.290000915527344
1669649100.388727,778240,36.459999084472656
1669649613.443631,864256,36.939998626708984
1669649626.50846,866304,36.66999816894531
1669649652.5484042,870400,37.040000915527344
1669649728.4968197,882688,36.5
1669649840.6586902,901120,36.90999984741211
1669649865.0433767,905216,36.83000183105469
1669649877.2089818,907264,37.119998931884766
1669649913.7904465,913408,36.9900016784668
1669649986.9554985,925696,36.86000061035156
1669650097.6414342,944128,36.599998474121094
1669650134.2621496,950272,36.4900016784668
1669650146.3799763,952320,36.38999938964844
1669650267.5333405,972800,37.150001525878906
1669650474.575456,1007616,36.779998779296875
1669650499.0394907,1011712,36.619998931884766
1669650669.0170865,1040384,37.68000030517578
1669650729.792661,1050624,38.02000045776367
1669650754.1868408,1054720,37.68000030517578
1669650790.7754927,1060864,37.400001525878906
1669650888.5122054,1077248,37.369998931884766
1669650963.2684677,1089536,37.20000076293945
1669650989.6033099,1093632,37.45000076293945
1669651029.4535222,1099776,37.439998626708984
1669651108.5157506,1112064,38.119998931884766
1669651170.741411,1122304,38.11000061035156
1669651295.7729414,1142784,37.52000045776367
1669651370.5888677,1155072,37.47999954223633
1669651443.9813137,1167360,38.0
1669651492.3237529,1175552,38.04999923706055
1669651565.3672152,1187840,37.08000183105469
1669651589.8568358,1191936,36.9900016784668
1669651602.2452316,1193984,37.13999938964844
1669651626.8484356,1198080,37.119998931884766
1669651651.3298278,1202176,37.349998474121094
1669651663.559772,1204224,37.34000015258789
1669651724.681889,1214464,37.9900016784668
1669651736.818082,1216512,37.86000061035156
1669651846.422084,1234944,37.58000183105469
1669651919.6324327,1247232,37.7400016784668
1669651943.8218281,1251328,37.43000030517578
1669652004.2590654,1261568,37.7400016784668
1669652064.8263845,1271808,37.709999084472656
1669652089.1483967,1275904,37.5099983215332
1669652234.704482,1300480,38.029998779296875
1669652320.1036105,1314816,38.13999938964844
1669652332.3553557,1316864,38.380001068115234
1669652356.7171314,1320960,38.7599983215332
1669652382.5142019,1325056,38.54999923706055
1669652395.740279,1327104,38.130001068115234
1669652422.0564342,1331200,37.58000183105469
1669652573.1786263,1355776,37.959999084472656
1669652609.030508,1361920,37.93000030517578
1669652657.8238945,1370112,37.79999923706055
1669652694.5238633,1376256,37.650001525878906
1669652731.0381699,1382400,37.20000076293945
1669652779.81004,1390592,37.31999969482422
1669652792.0061285,1392640,37.56999969482422
1669652840.7356298,1400832,38.189998626708984
1669652901.5964665,1411072,37.70000076293945
1669652913.8246715,1413120,37.41999816894531
1669653035.7642288,1433600,37.34000015258789
1669653084.730547,1441792,37.58000183105469
1669653121.2768,1447936,37.70000076293945
1669653218.8849595,1464320,37.66999816894531
1669653267.61759,1472512,37.58000183105469
1669653304.1362844,1478656,37.47999954223633
1669653316.2822595,1480704,37.41999816894531
1669653328.4916067,1482752,37.84000015258789
1669653413.7048123,1497088,38.25
1669653486.7372894,1509376,37.709999084472656
1669653510.9846795,1513472,37.650001525878906
1669653523.1548738,1515520,37.369998931884766
1669653572.187046,1523712,38.029998779296875
1669653620.881421,1531904,38.529998779296875
1669653657.3449988,1538048,38.52000045776367
1669653669.5695488,1540096,38.400001525878906
1669653681.7879138,1542144,38.25
1669653730.4546127,1550336,37.90999984741211
1669653840.0882797,1568768,37.459999084472656
1669653889.090283,1576960,37.689998626708984
1669653901.2896724,1579008,37.91999816894531
1669653913.476719,1581056,38.33000183105469
1669653937.9088745,1585152,38.439998626708984
1669653950.2359786,1587200,38.380001068115234
1669654025.5573585,1599488,37.709999084472656
1669654078.25041,1607680,37.5099983215332
1669654091.5350387,1609728,37.849998474121094
1669654117.8371131,1613824,38.130001068115234
1669654143.0145953,1617920,38.040000915527344
1669654180.2889674,1624064,38.63999938964844
1669654192.649415,1626112,38.83000183105469
1669654204.6661332,1628160,38.54999923706055
1669654216.7412279,1630208,38.369998931884766
1669654252.6904933,1636352,38.150001525878906
1669654301.8188853,1644544,37.970001220703125
1669654361.8560162,1654784,38.13999938964844
1669654373.8802762,1656832,38.09000015258789
1669654385.92887,1658880,37.9900016784668
1669654457.6908789,1671168,37.52000045776367
1669654664.9373279,1705984,38.380001068115234
1669654717.0766587,1714176,37.90999984741211
1669654742.7896807,1718272,37.689998626708984
1669654807.6175854,1728512,38.400001525878906
1669655102.0404088,1777664,37.0099983215332
1669655126.270454,1781760,37.560001373291016
1669655187.0903685,1792000,38.04999923706055
1669655211.5543704,1796096,38.0
1669655260.1626651,1804288,37.27000045776367
1669655284.7220836,1808384,37.75
1669655381.7530951,1824768,38.150001525878906
1669655454.446299,1837056,37.56999969482422
1669655502.9830024,1845248,37.31999969482422
1669655587.8811657,1859584,37.95000076293945
1669655612.2703176,1863680,37.88999938964844
1669655685.0434563,1875968,37.7599983215332
1669655709.2942193,1880064,37.72999954223633
1669655745.932211,1886208,37.91999816894531
1669655758.1965292,1888256,37.75
1669655782.5542064,1892352,37.52000045776367
1669655879.8730114,1908736,36.77000045776367
1669655892.2670217,1910784,37.06999969482422
1669655928.6828897,1916928,37.2599983215332
1669656014.8693504,1931264,38.2400016784668
1669656051.749542,1937408,38.130001068115234
1669656162.293509,1955840,38.290000915527344
1669656211.324497,1964032,38.349998474121094
1669656247.8191283,1970176,38.689998626708984
1669656259.9582357,1972224,38.7400016784668
1669656369.227231,1990656,37.95000076293945
1669656381.3379955,1992704,37.95000076293945
1669656429.997855,2000896,37.88999938964844
1669656442.2817495,2002944,38.02000045776367
1669656454.4027157,2004992,37.97999954223633
1669656466.4745512,2007040,37.65999984741211
1669656515.2157202,2015232,37.79999923706055
1669656527.2787638,2017280,37.70000076293945
1669656563.6903226,2023424,38.02000045776367
1669656575.91401,2025472,37.97999954223633
1669656673.0868177,2041856,37.56999969482422
1669656721.611536,2050048,37.58000183105469
1669656745.8644528,2054144,37.72999954223633
1669656770.6082876,2058240,38.0
1669656782.775831,2060288,38.08000183105469
1669656892.4861474,2078720,36.97999954223633
1669656928.9982166,2084864,37.08000183105469
1669657026.7991507,2101248,36.720001220703125
1669657051.098667,2105344,37.040000915527344
1669657099.8049135,2113536,37.02000045776367
1669657112.0208066,2115584,37.27000045776367
1669657172.4770474,2125824,37.400001525878906
1669657255.377991,2140160,37.349998474121094
1669657389.1123323,2162688,36.869998931884766
1669657413.3898654,2166784,36.70000076293945
1669657486.5334454,2179072,37.97999954223633
1669657523.1216357,2185216,38.20000076293945
1669657547.5509717,2189312,37.939998626708984
1669657596.4134755,2197504,37.2400016784668
1669657645.2767828,2205696,37.45000076293945
1669657669.781649,2209792,37.459999084472656
1669657730.8271365,2220032,38.02000045776367
1669657743.0418499,2222080,37.869998931884766
1669657755.2381415,2224128,37.72999954223633
1669657852.5488813,2240512,37.93000030517578
1669657925.6644812,2252800,38.0
1669657974.5003915,2260992,38.18000030517578
1669657986.693686,2263040,38.2599983215332
1669657998.8515015,2265088,38.20000076293945
1669658108.9418516,2283520,38.27000045776367
1669658169.8455534,2293760,38.220001220703125
1669658340.0094821,2322432,38.439998626708984
1669658364.221238,2326528,38.25
1669658606.3248985,2367488,37.81999969482422
1669658618.5289216,2369536,37.959999084472656
1669658667.4165406,2377728,38.119998931884766
1669658679.5938551,2379776,37.869998931884766
1669658691.7231376,2381824,37.4900016784668
1669658911.1919851,2418688,37.79999923706055
1669658972.2044253,2428928,37.79999923706055
1669659057.4843903,2443264,37.81999969482422
1669659069.69844,2445312,38.119998931884766
1669659142.3141942,2457600,38.310001373291016
1669659166.6494648,2461696,38.09000015258789
1669659227.3827775,2471936,37.97999954223633
1669659251.646304,2476032,37.400001525878906
1669659275.9925694,2480128,38.02000045776367
1669659324.9815342,2488320,37.93000030517578
1669659545.1159494,2525184,38.470001220703125
1669659569.620867,2529280,38.470001220703125
1669659594.3186927,2533376,38.61000061035156
1669659692.251963,2549760,38.65999984741211
1669659729.1184437,2555904,38.22999954223633
1669659830.710482,2572288,37.790000915527344
1669659870.3674345,2578432,37.43000030517578
1669659910.1223648,2584576,37.459999084472656
1669660069.2834368,2611200,38.150001525878906
1669660154.5159295,2625536,38.34000015258789
1669660227.4532127,2637824,38.380001068115234
1669660275.9535637,2646016,39.119998931884766
1669660300.2258425,2650112,38.779998779296875
1669660312.2323072,2652160,38.68000030517578
1669660385.0178409,2664448,38.15999984741211
1669660506.6049347,2684928,38.709999084472656
1669660567.199076,2695168,38.689998626708984
1669660579.3341267,2697216,38.70000076293945
1669660615.7404993,2703360,38.630001068115234
1669660688.6892974,2715648,38.650001525878906
1669660712.8920062,2719744,38.70000076293945
1669660749.6083417,2725888,38.72999954223633
1669660786.4818764,2732032,39.2599983215332
1669660823.1758587,2738176,39.2400016784668
1669660835.424822,2740224,39.2599983215332
1669661055.9516306,2777088,39.7400016784668
1669661238.941935,2807808,38.540000915527344
1669661422.4096744,2838528,38.59000015258789
1669661459.0927978,2844672,38.849998474121094
1669661471.1777716,2846720,38.90999984741211
1669661495.5692677,2850816,38.56999969482422
1669661507.7986279,2852864,38.400001525878906
1669661763.9899628,2895872,38.810001373291016
1669661776.11528,2897920,39.060001373291016
1669661837.1361814,2908160,38.59000015258789
1669661873.830583,2914304,39.209999084472656
1669661922.598994,2922496,38.77000045776367
1669661946.991269,2926592,38.66999816894531
1669661995.4099574,2934784,38.20000076293945
1669662044.2975318,2942976,39.13999938964844
1669662092.8956664,2951168,39.13999938964844
1669662396.8833313,3002368,39.36000061035156
1669662409.0674312,3004416,39.29999923706055
1669662543.2953272,3026944,39.47999954223633
1669662640.8096435,3043328,38.810001373291016
1669662652.976143,3045376,38.77000045776367
1669662689.529367,3051520,38.529998779296875
1669662714.0450368,3055616,38.61000061035156
1669662726.323219,3057664,38.68000030517578
1669662835.9541183,3076096,38.75
1669662921.5088558,3090432,39.52000045776367
1669663104.6256938,3121152,38.970001220703125
1669663116.8488822,3123200,39.11000061035156
1669663153.5833864,3129344,38.939998626708984
1669663236.5802722,3143680,38.599998474121094
1669663380.800349,3168256,39.09000015258789
1669663441.8196776,3178496,38.540000915527344
1669663454.0833187,3180544,38.66999816894531
1669663478.6800833,3184640,38.83000183105469
1669663563.9739313,3198976,38.540000915527344
1669663649.5372713,3213312,38.720001220703125
1669663661.9533248,3215360,38.56999969482422
1669663771.6059809,3233792,37.9900016784668
1669663820.5968716,3241984,37.75
1669663845.003266,3246080,37.75
1669663893.672631,3254272,37.709999084472656
1669664003.4991605,3272704,38.77000045776367
1669664088.9284856,3287040,38.41999816894531
1669664100.7783601,3289088,38.369998931884766
1669664161.0081244,3299328,38.560001373291016
1669664257.6867425,3315712,38.20000076293945
1669664369.8512583,3334144,38.209999084472656
1669664381.9031255,3336192,37.880001068115234
1669664429.3989587,3344384,38.349998474121094
1669664490.4493837,3354624,38.88999938964844
1669664527.1663234,3360768,39.29999923706055
1669664551.518309,3364864,38.9900016784668
1669664587.9991927,3371008,39.099998474121094
1669664624.376215,3377152,38.52000045776367
1669664672.9107645,3385344,38.95000076293945
1669664770.1018128,3401728,39.2599983215332
1669664867.354827,3418112,38.58000183105469
1669664915.8578598,3426304,38.08000183105469
1669664952.34169,3432448,38.09000015258789
1669664964.4821982,3434496,38.220001220703125
1669665038.3321388,3446784,38.369998931884766
1669665050.7156363,3448832,38.36000061035156
1669665147.9460971,3465216,38.09000015258789
1669665196.2444818,3473408,38.45000076293945
1669665208.456494,3475456,38.4900016784668
1669665220.0643728,3477504,38.380001068115234
1669665243.8070862,3481600,38.31999969482422
1669665280.1926591,3487744,38.15999984741211
1669665364.8214962,3502080,37.810001373291016
1669665376.553596,3504128,38.060001373291016
1669665469.9134676,3520512,38.84000015258789
1669665482.0888257,3522560,38.68000030517578
1669665591.9606764,3540992,38.88999938964844
1669665640.3065073,3549184,38.689998626708984
1669665664.3960261,3553280,38.58000183105469
1669665676.4299011,3555328,38.38999938964844
1669665700.6765492,3559424,38.31999969482422
1669665761.8132038,3569664,39.13999938964844
1669665774.0369415,3571712,39.13999938964844
1669665798.3414142,3575808,38.9900016784668
1669665810.5628345,3577856,38.970001220703125
1669665822.7476296,3579904,38.599998474121094
1669665883.99255,3590144,38.459999084472656
1669666054.965245,3618816,38.90999984741211
1669666164.9261088,3637248,38.43000030517578
1669666238.385552,3649536,38.849998474121094
1669666323.997847,3663872,39.36000061035156
1669666336.2096746,3665920,39.38999938964844
1669666446.1996005,3684352,38.599998474121094
1669666531.8810682,3698688,38.75
1669666641.8361516,3717120,39.31999969482422
1669666678.3400843,3723264,39.56999969482422
1669666763.8717415,3737600,38.70000076293945
1669666788.285822,3741696,38.43000030517578
1669666837.3976655,3749888,38.349998474121094
1669666958.7245648,3770368,38.20000076293945
1669666970.7971144,3772416,38.380001068115234
1669667007.1976266,3778560,38.599998474121094
1669667068.0195343,3788800,38.810001373291016
1669667116.5048351,3796992,39.18000030517578
1669667274.6602774,3823616,38.9900016784668
1669667298.9340255,3827712,39.040000915527344
1669667311.0868127,3829760,39.029998779296875
1669667384.1914694,3842048,38.56999969482422
1669667396.3609624,3844096,38.369998931884766
1669667408.6749444,3846144,38.630001068115234
1669667433.0165658,3850240,38.33000183105469
1669667602.9585817,3878912,39.66999816894531
1669667816.8325863,3915776,38.849998474121094
1669667889.9155898,3928064,39.75
1669667975.108099,3942400,39.16999816894531
1669668048.035232,3954688,39.779998779296875
1669668096.5738242,3962880,40.060001373291016
1669668121.0854611,3966976,39.540000915527344
1669668145.5300562,3971072,39.540000915527344
1669668219.0604546,3983360,39.16999816894531
1669668255.712715,3989504,39.029998779296875
1669668280.0679176,3993600,38.97999954223633
1669668316.616774,3999744,39.43000030517578
1669668353.311405,4005888,39.4900016784668
1669668389.992906,4012032,39.630001068115234
1669668499.9060535,4030464,39.709999084472656
1669668524.3835754,4034560,39.5099983215332
1669668670.9499366,4059136,40.040000915527344
1669668683.1279092,4061184,40.040000915527344
1669668695.391886,4063232,40.189998626708984
1669668866.5051172,4091904,39.27000045776367
1669668915.3354194,4100096,39.27000045776367
1669668964.3037694,4108288,39.209999084472656
1669669013.0018952,4116480,39.33000183105469
1669669025.2730248,4118528,39.209999084472656
1669669061.8073964,4124672,39.15999984741211
1669669086.1193008,4128768,39.22999954223633
1669669110.3696187,4132864,39.029998779296875
1669669208.088855,4149248,38.650001525878906
1669669232.388485,4153344,38.7599983215332
1669669268.769993,4159488,38.9900016784668
1669669305.2629974,4165632,38.83000183105469
1669669341.1828406,4171776,39.13999938964844
1669669365.4786599,4175872,39.029998779296875
1669669402.0295393,4182016,39.029998779296875
1669669438.716008,4188160,39.369998931884766
1669669635.0127776,4220928,40.209999084472656
1669669720.5332284,4235264,39.93000030517578
1669669781.5146892,4245504,39.5099983215332
1669669793.7670336,4247552,39.310001373291016
1669669805.9328668,4249600,39.11000061035156
1669669830.3652205,4253696,38.7599983215332
1669669842.5916927,4255744,38.900001525878906
1669669867.114862,4259840,38.93000030517578
1669669891.4890082,4263936,39.130001068115234
1669669940.442673,4272128,39.560001373291016
1669669989.237744,4280320,39.650001525878906
1669670050.3281565,4290560,39.619998931884766
1669670074.686942,4294656,39.5099983215332
1669670160.3237262,4308992,39.65999984741211
1669670184.8367736,4313088,39.70000076293945
1669670197.243619,4315136,39.65999984741211
1669670258.383879,4325376,40.09000015258789
1669670307.191729,4333568,39.689998626708984
1669670369.7746599,4343808,39.779998779296875
1669670395.9400356,4347904,39.709999084472656
1669670408.1294591,4349952,40.09000015258789
1669670527.3349152,4370432,39.77000045776367
1669670539.479224,4372480,39.810001373291016
1669670588.240292,4380672,39.77000045776367
1669670624.7706277,4386816,39.58000183105469
1669670661.6260853,4392960,39.2400016784668
1669670673.8934004,4395008,39.20000076293945
1669670711.079029,4401152,39.68000030517578
1669670724.1493957,4403200,39.650001525878906
1669670748.7014406,4407296,39.630001068115234
1669670808.415372,4417536,39.599998474121094
1669670820.0903935,4419584,39.40999984741211
1669670905.372169,4433920,39.66999816894531
1669670917.5864708,4435968,39.7599983215332
1669670966.6113389,4444160,39.86000061035156
1669670990.9791238,4448256,39.529998779296875
1669671015.4234278,4452352,39.630001068115234
1669671063.104085,4460544,39.470001220703125
1669671185.5657053,4481024,39.060001373291016
1669671210.0037105,4485120,39.41999816894531
1669671234.5270555,4489216,39.0
1669671246.7016413,4491264,39.2400016784668
1669671295.5549924,4499456,39.54999923706055
1669671332.2142606,4505600,39.689998626708984
1669671429.649385,4521984,39.970001220703125
1669671478.4752965,4530176,39.29999923706055
1669671649.2610402,4558848,39.790000915527344
1669671698.182665,4567040,39.720001220703125
1669671722.4950309,4571136,40.27000045776367
1669671783.5245795,4581376,39.5
1669671795.777159,4583424,40.040000915527344
1669671820.2041242,4587520,40.20000076293945
1669671844.5027382,4591616,40.18000030517578
1669671856.652546,4593664,40.27000045776367
1669671881.0801702,4597760,40.349998474121094
1669671905.2946584,4601856,40.810001373291016
1669671917.4995983,4603904,40.439998626708984
1669672003.0269294,4618240,41.25
1669672039.5923765,4624384,40.84000015258789
1669672100.6416442,4634624,40.970001220703125
1669672247.0783672,4659200,40.66999816894531
1669672295.8752809,4667392,40.86000061035156
1669672332.5390425,4673536,41.38999938964844
1669672454.8455522,4694016,40.84000015258789
1669672528.0170994,4706304,40.93000030517578
1669672540.2569685,4708352,40.689998626708984
1669672564.6088727,4712448,40.52000045776367
1669672601.0009735,4718592,40.90999984741211
1669672637.3235605,4724736,40.79999923706055
1669672649.4713247,4726784,40.77000045776367
1669672661.5631313,4728832,41.0099983215332
1669672782.5529032,4749312,40.369998931884766
1669672794.6035209,4751360,40.290000915527344
1669672806.8203661,4753408,40.310001373291016
1669672831.5997791,4757504,40.52000045776367
1669672978.1876109,4782080,40.38999938964844
1669672990.3789344,4784128,40.33000183105469
1669673002.6843903,4786176,40.33000183105469
1669673014.735176,4788224,40.54999923706055
1669673110.708205,4804608,40.63999938964844
1669673219.2844768,4823040,40.810001373291016
1669673424.9005613,4857856,41.2400016784668
1669673594.8161683,4886528,39.97999954223633
1669673643.34348,4894720,39.93000030517578
1669673655.5367534,4896768,40.279998779296875
1669673679.7095811,4900864,40.650001525878906
1669673777.2379212,4917248,40.779998779296875
1669673801.5250807,4921344,40.61000061035156
1669673850.0579953,4929536,40.310001373291016
1669673971.5912757,4950016,40.5
1669674068.8394775,4966400,41.040000915527344
1669674081.00482,4968448,41.0099983215332
1669674214.0611124,4990976,40.40999984741211
1669674310.2029572,5007360,40.18000030517578
1669674382.188032,5019648,40.209999084472656
1669674394.3690968,5021696,40.29999923706055
1669674418.6703932,5025792,40.16999816894531
1669674442.1049664,5029888,39.959999084472656
1669674501.1644588,5040128,40.380001068115234
1669674732.5289018,5079040,41.40999984741211
1669674805.36503,5091328,41.369998931884766
1669674817.5782878,5093376,41.40999984741211
1669674939.2061589,5113856,40.47999954223633
1669674963.5019352,5117952,40.66999816894531
1669674999.969051,5124096,40.65999984741211
1669675012.167362,5126144,40.54999923706055
1669675024.2744722,5128192,40.45000076293945
1669675145.950188,5148672,40.93000030517578
1669675158.1584902,5150720,41.04999923706055
1669675194.568497,5156864,41.040000915527344
1669675267.406272,5169152,41.70000076293945
1669675328.0246387,5179392,41.72999954223633
1669675352.2870524,5183488,41.869998931884766
1669675376.889119,5187584,41.79999923706055
1669675401.965826,5191680,41.4900016784668
1669675510.8290818,5210112,41.90999984741211
1669675559.4940422,5218304,42.119998931884766
1669675607.815606,5226496,41.650001525878906
1669675632.0944605,5230592,41.83000183105469
1669675668.5394056,5236736,41.119998931884766
1669675777.8520553,5255168,41.060001373291016
1669675789.9973376,5257216,41.189998626708984
1669675838.7025669,5265408,41.439998626708984
1669675911.998716,5277696,41.38999938964844
1669675936.3059783,5281792,41.45000076293945
1669676082.613764,5306368,41.43000030517578
1669676094.716879,5308416,41.369998931884766
1669676106.9211433,5310464,41.04999923706055
1669676119.022225,5312512,41.33000183105469
1669676154.160931,5318656,41.34000015258789
1669676201.4825997,5326848,41.43000030517578
1669676272.279486,5339136,41.54999923706055
1669676284.0892103,5341184,41.63999938964844
1669676319.4211802,5347328,41.09000015258789
1669676414.8034153,5363712,40.7400016784668
1669676475.7249792,5373952,40.779998779296875
1669676512.4088511,5380096,40.61000061035156
1669676548.96048,5386240,41.099998474121094
1669676561.0549536,5388288,40.900001525878906
1669676634.0329201,5400576,41.02000045776367
1669676658.3622193,5404672,41.0099983215332
1669676732.2665887,5416960,40.65999984741211
1669676767.6444666,5423104,40.220001220703125
1669676803.803532,5429248,39.369998931884766
1669676815.9839563,5431296,39.779998779296875
1669676864.8082635,5439488,39.70000076293945
1669677097.1379151,5478400,40.279998779296875
1669677146.2827904,5486592,40.15999984741211
1669677170.847476,5490688,39.97999954223633
1669677232.0581489,5500928,40.029998779296875
1669677293.2175405,5511168,40.34000015258789
1669677451.9990172,5537792,40.02000045776367
1669677500.6576555,5545984,40.529998779296875
1669677537.3443172,5552128,40.4900016784668
1669677721.565147,5582848,40.68000030517578
1669677855.9949985,5605376,40.34000015258789
1669677868.2303932,5607424,40.33000183105469
1669677904.9326487,5613568,40.58000183105469
1669677978.271824,5625856,40.18000030517578
1669678063.710794,5640192,40.68000030517578
1669678075.861568,5642240,40.959999084472656
1669678088.0612717,5644288,41.15999984741211
1669678100.1786053,5646336,41.13999938964844
1669678112.2897422,5648384,41.11000061035156
1669678124.6470203,5650432,40.880001068115234
1669678222.6094298,5666816,40.150001525878906
1669678503.5965264,5713920,40.77000045776367
1669678515.832053,5715968,40.86000061035156
1669678527.8032033,5718016,40.54999923706055
1669678613.0429986,5732352,39.88999938964844
1669678747.409783,5754880,40.90999984741211
1669678771.9393902,5758976,40.349998474121094
1669678918.628426,5783552,40.31999969482422
1669678930.8020394,5785600,40.119998931884766
1669678967.2769363,5791744,40.130001068115234
1669678991.7882833,5795840,39.7400016784668
1669679004.0378258,5797888,39.7599983215332
1669679028.5951157,5801984,39.86000061035156
1669679260.6569314,5840896,39.75
1669679321.8440998,5851136,40.15999984741211
1669679358.5716429,5857280,40.11000061035156
1669679395.173748,5863424,39.7599983215332
1669679505.1883793,5881856,40.349998474121094
1669679517.3676767,5883904,40.400001525878906
1669679590.7534242,5896192,39.7400016784668
1669679615.1726134,5900288,39.380001068115234
1669679627.35131,5902336,39.22999954223633
1669679700.5848837,5914624,39.15999984741211
1669679737.1984918,5920768,39.689998626708984
1669679749.4690564,5922816,39.650001525878906
1669679810.6239684,5933056,39.59000015258789
1669679835.1279268,5937152,39.93000030517578
1669679859.601479,5941248,39.970001220703125
1669679896.4029076,5947392,40.36000061035156
1669680006.409465,5965824,40.029998779296875
1669680067.5645406,5976064,40.130001068115234
1669680092.022461,5980160,40.400001525878906
1669680104.2412696,5982208,40.61000061035156
1669680116.4504702,5984256,40.59000015258789
1669680254.0165803,6006784,40.08000183105469
1669680375.3533936,6027264,40.36000061035156
1669680470.7481792,6043648,40.279998779296875
1669680676.5144687,6078464,40.709999084472656
1669680764.7362347,6092800,40.56999969482422
1669680777.5904157,6094848,40.650001525878906
1669680816.4349408,6100992,40.52000045776367
1669680937.230581,6121472,40.72999954223633
1669681009.0443854,6133760,40.650001525878906
1669681056.9148712,6141952,40.869998931884766
1669681116.8941796,6152192,40.41999816894531
1669681141.0258582,6156288,40.349998474121094
1669681164.7186756,6160384,40.310001373291016
1669681188.7792141,6164480,40.650001525878906
1669681213.2521608,6168576,41.04999923706055
1669681262.1011224,6176768,40.650001525878906
1669681274.357835,6178816,40.689998626708984
1669681310.9438226,6184960,40.290000915527344
1669681384.3058739,6197248,40.31999969482422
1669681408.5163894,6201344,40.220001220703125
1669681445.079846,6207488,40.02000045776367
1669681542.5365555,6223872,40.790000915527344
1669681565.8402252,6227968,40.599998474121094
1669681577.5740867,6230016,40.36000061035156
1669681589.3478782,6232064,39.939998626708984
1669681685.1137285,6248448,38.95000076293945
1669681868.095775,6279168,39.279998779296875
1669681892.4240792,6283264,39.29999923706055
1669681916.8452582,6287360,39.619998931884766
1669681941.2228546,6291456,39.72999954223633
1669681965.6725926,6295552,39.91999816894531
1669682075.7580686,6313984,39.88999938964844
1669682124.4862106,6322176,39.93000030517578
1669682283.6163316,6348800,40.869998931884766
1669682332.5341632,6356992,41.0
1669682565.0384693,6395904,40.27000045776367
1669682748.087562,6426624,40.029998779296875
1669682760.253388,6428672,40.15999984741211
1669682833.647711,6440960,40.7599983215332
1669682845.8745952,6443008,40.7599983215332
1669682870.37939,6447104,41.22999954223633
1669682907.1839337,6453248,40.88999938964844
1669682968.1700058,6463488,40.70000076293945
1669683004.8345091,6469632,40.15999984741211
1669683017.1037183,6471680,40.27000045776367
1669683041.729718,6475776,39.79999923706055
1669683239.9215202,6508544,39.93000030517578
1669683323.2096076,6522880,40.84000015258789
1669683370.9846773,6531072,40.15999984741211
1669683456.4015234,6545408,40.150001525878906
1669683468.6269124,6547456,40.310001373291016
1669683554.4764345,6561792,39.84000015258789
1669683591.438929,6567936,39.88999938964844
1669683885.7479687,6617088,40.88999938964844
1669683922.3540955,6623232,40.5099983215332
1669684008.1945667,6637568,40.13999938964844
1669684045.2742796,6643712,40.209999084472656
1669684057.5467389,6645760,40.34000015258789
1669684081.952574,6649856,40.599998474121094
1669684094.085131,6651904,40.279998779296875
1669684179.1099885,6666240,41.150001525878906
1669684203.5549583,6670336,40.790000915527344
1669684338.04811,6692864,41.029998779296875
1669684399.2870698,6703104,40.900001525878906
1669684508.910265,6721536,41.060001373291016
1669684533.2754853,6725632,41.29999923706055
1669684557.5813549,6729728,41.33000183105469
1669684606.2419713,6737920,41.130001068115234
1669684642.5857527,6744064,40.599998474121094
1669684800.5246172,6770688,40.5099983215332
1669684812.5934982,6772736,40.7400016784668
1669684824.7065127,6774784,40.630001068115234
1669684897.330011,6787072,40.709999084472656
1669684994.3665423,6803456,41.45000076293945
1669685068.9564664,6815744,41.810001373291016
1669685080.535861,6817792,41.7599983215332
1669685092.2349212,6819840,41.7400016784668
1669685141.7771842,6828032,41.720001220703125
1669685201.704808,6838272,41.84000015258789
1669685286.9964232,6852608,41.720001220703125
1669685384.678373,6868992,40.810001373291016
1669685433.5681121,6877184,40.880001068115234
1669685482.5079825,6885376,41.189998626708984
1669685506.928446,6889472,41.119998931884766
1669685580.0199432,6901760,41.33000183105469
1669685616.534979,6907904,41.689998626708984
1669685641.1329017,6912000,41.56999969482422
1669685665.6366048,6916096,41.5099983215332
1669685690.1431556,6920192,41.54999923706055
1669685726.5813828,6926336,41.5
1669685788.3547266,6936576,42.20000076293945
1669685934.3496118,6961152,40.900001525878906
1669685994.9891963,6971392,39.970001220703125
1669686055.918949,6981632,40.810001373291016
1669686275.784555,7018496,41.13999938964844
1669686324.7020736,7026688,41.47999954223633
1669686361.2093658,7032832,41.86000061035156
1669686421.7869673,7043072,41.81999969482422
1669686494.7942655,7055360,41.63999938964844
1669686507.304149,7057408,41.83000183105469
1669686556.7727373,7065600,41.849998474121094
1669686580.4231,7069696,41.689998626708984
1669686652.3470893,7081984,41.13999938964844
1669686664.140549,7084032,41.060001373291016
1669686736.7498233,7096320,41.34000015258789
1669686822.394558,7110656,41.880001068115234
1669686895.7530794,7122944,41.59000015258789
1669686932.3111486,7129088,41.34000015258789
1669687005.5803406,7141376,41.279998779296875
1669687136.294111,7163904,41.86000061035156
1669687160.4565651,7168000,41.630001068115234
1669687245.7018833,7182336,40.900001525878906
1669687282.272114,7188480,40.970001220703125
1669687318.9696655,7194624,40.95000076293945
1669687343.5750191,7198720,40.650001525878906
1669687404.5541456,7208960,40.84000015258789
1669687600.0756097,7241728,40.61000061035156
1669687624.3412614,7245824,40.70000076293945
1669687636.4828994,7247872,40.70000076293945
1669687685.3670697,7256064,40.900001525878906
1669687697.6218774,7258112,40.61000061035156
1669687746.4345813,7266304,40.709999084472656
1669687770.9469693,7270400,41.36000061035156
1669687844.3120348,7282688,41.27000045776367
1669687856.5999599,7284736,41.36000061035156
1669687942.3505213,7299072,41.540000915527344
1669688089.245192,7323648,41.349998474121094
1669688150.3704467,7333888,41.20000076293945
1669688186.999404,7340032,40.7599983215332
1669688296.3139064,7358464,41.349998474121094
1669688308.4919245,7360512,41.38999938964844
1669688381.348025,7372800,41.34000015258789
1669688393.5776517,7374848,41.11000061035156
1669688564.2548048,7403520,41.459999084472656
1669688612.9279253,7411712,41.04999923706055
1669688637.2990203,7415808,41.84000015258789
1669688661.5034065,7419904,41.72999954223633
1669688698.1915736,7426048,42.34000015258789
1669688734.793422,7432192,42.099998474121094
1669688844.370515,7450624,41.95000076293945
1669688917.1750076,7462912,41.540000915527344
1669688941.7347612,7467008,40.93000030517578
1669689074.5634823,7489536,41.060001373291016
1669689086.5127156,7491584,41.15999984741211
1669689158.3910246,7503872,41.09000015258789
1669689243.285482,7518208,41.36000061035156
1669689533.6255257,7567360,41.81999969482422
1669689569.3899677,7573504,41.529998779296875
1669689605.9964447,7579648,41.36000061035156
1669689630.3508923,7583744,40.959999084472656
1669689886.2307642,7626752,41.189998626708984
1669689922.6201906,7632896,41.36000061035156
1669689969.908653,7641088,41.58000183105469
1669689981.6707256,7643136,41.63999938964844
1669689993.7464159,7645184,41.790000915527344
1669690066.95829,7657472,41.5
1669690103.6140835,7663616,41.95000076293945
1669690127.9950252,7667712,41.75
1669690237.867364,7686144,41.75
1669690286.6148756,7694336,41.880001068115234
1669690323.4961407,7700480,42.40999984741211
1669690384.4629662,7710720,42.869998931884766
1669690482.5470467,7727104,41.369998931884766
1669690531.3399956,7735296,41.650001525878906
1669690555.6909282,7739392,42.119998931884766
1669690580.0223236,7743488,41.68000030517578
1669690738.4481096,7770112,41.61000061035156
1669690762.8199048,7774208,41.36000061035156
1669690799.3077996,7780352,40.939998626708984
1669690945.6275961,7804928,41.939998626708984
1669690994.5462506,7813120,41.779998779296875
1669691055.6005404,7823360,41.7400016784668
1669691080.073583,7827456,41.45000076293945
1669691202.428292,7847936,41.47999954223633
1669691226.791819,7852032,42.130001068115234
1669691251.134153,7856128,42.189998626708984
1669691409.7899418,7882752,41.880001068115234
1669691483.1732712,7895040,41.77000045776367
1669691604.5289633,7915520,42.18000030517578
1669691663.1804106,7925760,42.380001068115234
1669691745.4887228,7940096,42.720001220703125
1669691781.7308216,7946240,42.45000076293945
1669691805.73712,7950336,42.209999084472656
1669692044.3779116,7991296,42.400001525878906
1669692056.360195,7993344,42.470001220703125
1669692068.4919243,7995392,42.33000183105469
1669692129.8477936,8005632,42.290000915527344
1669692153.6304243,8009728,41.970001220703125
1669692226.6468415,8022016,41.86000061035156
1669692275.2399476,8030208,41.779998779296875
1669692372.516893,8046592,42.599998474121094
1669692384.436734,8048640,42.66999816894531
1669692445.0299597,8058880,42.38999938964844
1669692457.1393878,8060928,42.529998779296875
1669692505.6202106,8069120,42.34000015258789
1669692638.8281088,8091648,42.7400016784668
1669692711.492015,8103936,42.650001525878906
1669692784.6731327,8116224,42.779998779296875
1669692821.017315,8122368,43.4900016784668
1669692951.6151545,8144896,42.97999954223633
1669692998.6370654,8153088,42.81999969482422
1669693047.2071624,8161280,43.189998626708984
1669693071.6380832,8165376,42.869998931884766
1669693132.7841198,8175616,42.72999954223633
1669693181.2378147,8183808,42.099998474121094
1669693241.8646576,8194048,42.22999954223633
1669693302.9961665,8204288,42.380001068115234
1669693351.6527646,8212480,41.9900016784668
1669693363.8178203,8214528,42.029998779296875
1669693388.1909614,8218624,42.58000183105469
1669693497.9959726,8237056,42.83000183105469
1669693510.1213899,8239104,42.970001220703125
1669693644.041248,8261632,43.38999938964844
1669693668.5459452,8265728,43.65999984741211
1669693680.783005,8267776,43.41999816894531
1669693766.2736094,8282112,43.189998626708984
1669693790.7385283,8286208,43.2400016784668
1669693803.0117297,8288256,43.06999969482422
1669693815.2155755,8290304,43.0
1669693827.414173,8292352,43.11000061035156
1669693876.2168858,8300544,42.849998474121094
1669693900.7811594,8304640,42.529998779296875
1669694168.8901267,8349696,42.400001525878906
1669694205.3765693,8355840,42.310001373291016
1669694376.6817675,8384512,42.099998474121094
1669694437.6420352,8394752,42.0099983215332
1669694449.7996259,8396800,42.34000015258789
1669694474.1406705,8400896,42.68000030517578
1669694571.9452014,8417280,42.369998931884766
1669694633.350407,8427520,41.58000183105469
1669694719.7315338,8441856,41.61000061035156
1669695060.170535,8499200,41.439998626708984
1669695145.2726436,8513536,41.880001068115234
1669695278.7761886,8536064,41.290000915527344
1669695339.3367844,8546304,40.79999923706055
1669695447.9901195,8564736,41.91999816894531
1669695460.0654535,8566784,41.91999816894531
1669695581.1653776,8587264,41.79999923706055
1669695593.2726924,8589312,41.61000061035156
1669695605.3862858,8591360,41.7400016784668
1669695629.697987,8595456,41.54999923706055
1669695653.972732,8599552,41.15999984741211
1669695678.3747008,8603648,41.540000915527344
1669695690.5498033,8605696,41.209999084472656
1669695702.6437142,8607744,41.380001068115234
1669695727.1168523,8611840,40.58000183105469
1669695943.1440532,8648704,41.22999954223633
1669696004.1234982,8658944,41.060001373291016
1669696065.060794,8669184,41.25
1669696101.544446,8675328,41.31999969482422
1669696137.8798213,8681472,41.34000015258789
1669696198.7541602,8691712,40.9900016784668
1669696332.2863472,8714240,41.279998779296875
1669696441.7350483,8732672,41.18000030517578
1669696478.224651,8738816,41.189998626708984
1669696490.4205737,8740864,41.150001525878906
1669696599.3199673,8759296,41.209999084472656
1669696672.3283632,8771584,41.709999084472656
1669696855.1444035,8802304,41.40999984741211
1669696867.2730818,8804352,41.72999954223633
1669696940.0646195,8816640,42.040000915527344
1669696988.7489774,8824832,41.529998779296875
1669697025.2107673,8830976,41.5099983215332
1669697098.3622139,8843264,41.369998931884766
1669697122.8308759,8847360,41.91999816894531
1669697232.6880972,8865792,41.599998474121094
1669697281.4019465,8873984,41.0099983215332
1669697354.4541876,8886272,41.2599983215332
1669697415.7570374,8896512,41.18000030517578
1669697489.1365905,8908800,40.970001220703125
1669697538.007048,8916992,41.290000915527344
1669697598.0538037,8927232,42.04999923706055
1669697679.6449776,8941568,41.58000183105469
1669697726.5509102,8949760,41.27000045776367
1669697835.0715306,8968192,40.4900016784668
1669697871.805012,8974336,40.5099983215332
1669698017.467056,8998912,41.56999969482422
1669698102.6309338,9013248,41.709999084472656
1669698138.9396226,9019392,41.58000183105469
1669698163.240022,9023488,41.380001068115234
1669698175.3882496,9025536,41.16999816894531
1669698224.1194322,9033728,41.45000076293945
1669698236.2760673,9035776,41.11000061035156
1669698248.504825,9037824,41.16999816894531
1669698394.5980282,9062400,41.150001525878906
1669698467.7116275,9074688,41.849998474121094
1669698479.8300176,9076736,42.189998626708984
1669698504.171912,9080832,41.88999938964844
1669698565.3778398,9091072,41.79999923706055
1669698577.882362,9093120,41.52000045776367
1669698615.0623188,9099264,41.31999969482422
1669698688.4382741,9111552,41.630001068115234
1669698737.1332448,9119744,41.52000045776367
1669698822.2749324,9134080,41.16999816894531
1669698943.8024957,9154560,42.18000030517578
1669699016.5661569,9166848,42.27000045776367
1669699065.0622766,9175040,42.119998931884766
1669699101.5067618,9181184,42.720001220703125
1669699199.6522622,9197568,41.58000183105469
1669699223.7537603,9201664,41.33000183105469
1669699380.3884597,9228288,40.90999984741211
1669699428.4658384,9236480,40.439998626708984
1669699440.4875746,9238528,40.86000061035156
1669699671.9000704,9277440,41.56999969482422
1669699684.1109662,9279488,41.849998474121094
1669699720.7349129,9285632,41.81999969482422
1669699806.390853,9299968,40.79999923706055
1669699830.8598013,9304064,40.91999816894531
1669699929.3983245,9320448,40.810001373291016
1669699953.7258875,9324544,40.7400016784668
1669699965.7538333,9326592,41.15999984741211
1669700123.8559992,9353216,41.27000045776367
1669700148.5264947,9357312,41.65999984741211
1669700160.6748054,9359360,41.79999923706055
1669700257.789886,9375744,41.290000915527344
1669700269.9066696,9377792,41.5
1669700306.4288924,9383936,41.47999954223633
1669700330.6887672,9388032,41.439998626708984
1669700440.5547597,9406464,41.130001068115234
1669700476.578652,9412608,41.189998626708984
1669700500.030726,9416704,41.40999984741211
1669700523.4991078,9420800,41.11000061035156
1669700661.8462143,9445376,41.22999954223633
1669700865.6778564,9480192,41.22999954223633
1669700926.1578238,9490432,41.619998931884766
1669701048.213712,9510912,41.529998779296875
1669701120.8291883,9523200,41.900001525878906
1669701205.9635422,9537536,40.5
1669701279.2156355,9549824,40.369998931884766
1669701303.552487,9553920,40.36000061035156
1669701352.249126,9562112,41.540000915527344
1669701437.9192677,9576448,41.310001373291016
1669701450.108553,9578496,41.22999954223633
1669701462.4604785,9580544,41.119998931884766
1669701584.3132489,9601024,41.08000183105469
1669701779.139055,9633792,40.970001220703125
1669701839.8847697,9644032,40.619998931884766
1669701900.5345867,9654272,41.369998931884766
1669701961.4223888,9664512,41.22999954223633
1669701973.5633874,9666560,41.470001220703125
1669701997.8314376,9670656,41.59000015258789
1669702034.282712,9676800,41.099998474121094
1669702155.6647449,9697280,42.369998931884766
1669702204.6384797,9705472,42.220001220703125
1669702216.8650932,9707520,41.77000045776367
1669702290.0465145,9719808,41.90999984741211
1669702338.8477876,9728000,41.56999969482422
1669702350.9671805,9730048,41.34000015258789
1669702448.4562194,9746432,41.56999969482422
1669702472.7885327,9750528,41.689998626708984
1669702484.926758,9752576,41.61000061035156
1669702497.0820014,9754624,41.75
1669702521.4997685,9758720,41.90999984741211
1669702557.7961483,9764864,41.790000915527344
1669702570.0025885,9766912,41.900001525878906
1669702582.2099233,9768960,41.63999938964844
1669702594.3328836,9771008,41.68000030517578
1669702643.2713354,9779200,42.15999984741211
1669702668.1592052,9783296,41.959999084472656
1669702704.6009696,9789440,41.90999984741211
1669702716.7878215,9791488,41.650001525878906
1669702729.1749103,9793536,41.58000183105469
1669702741.3206549,9795584,41.58000183105469
1669702765.6569633,9799680,41.11000061035156
1669702801.9929204,9805824,41.18000030517578
1669702814.1177306,9807872,41.04999923706055
1669702887.1463342,9820160,41.619998931884766
1669702960.0637143,9832448,41.54999923706055
1669702984.1791844,9836544,41.650001525878906
1669703020.5371861,9842688,41.38999938964844
1669703166.926569,9867264,41.31999969482422
1669703264.5352817,9883648,41.52000045776367
1669703276.670093,9885696,41.86000061035156
1669703288.97232,9887744,42.220001220703125
1669703362.133114,9900032,42.220001220703125
1669703447.3459413,9914368,42.040000915527344
1669703508.3854575,9924608,41.95000076293945
1669703594.2042363,9938944,41.380001068115234
1669703643.332954,9947136,41.810001373291016
1669703704.7677839,9957376,41.529998779296875
1669703753.841695,9965568,42.43000030517578
1669703827.1505692,9977856,42.290000915527344
1669703851.474214,9981952,42.209999084472656
1669703878.6194055,9988096,42.310001373291016
1669703918.1302032,10000384,42.380001068115234


==> 10_4_100_0_False_5bitmap_actionmask_enforcegreedy_sar_ft_42_1.csv <==
Wall time,Step,Value
1670597582.6158264,12288,43.557376861572266
1670598121.0898829,38912,43.790000915527344
1670598370.479501,51200,42.91999816894531
1670599040.1723204,83968,42.63999938964844
1670599124.2421124,88064,42.7599983215332
1670599250.4728127,94208,42.81999969482422
1670599334.6958647,98304,42.599998474121094
1670599587.4791775,110592,42.060001373291016
1670599713.2268531,116736,42.119998931884766
1670600335.202354,147456,43.33000183105469
1670600459.6078153,153600,43.060001373291016
1670600663.6864884,163840,43.5
1670600994.192069,180224,42.36000061035156
1670601279.6045504,194560,42.400001525878906
1670601611.932778,210944,42.380001068115234
1670601736.271627,217088,42.650001525878906
1670601777.8214767,219136,42.560001373291016
1670602070.462389,233472,41.380001068115234
1670602280.0842457,243712,41.630001068115234
1670602616.0934045,260096,42.630001068115234
1670603157.5019093,286720,43.02000045776367
1670603616.0973952,309248,42.869998931884766
1670603824.3676734,319488,42.06999969482422
1670603950.3851228,325632,42.900001525878906
1670604328.835947,344064,42.88999938964844
1670604370.8145401,346112,42.779998779296875
1670604791.4009037,366592,43.470001220703125
1670605001.9245658,376832,43.150001525878906
1670605085.9054408,380928,43.040000915527344
1670605128.0170238,382976,43.119998931884766
1670605296.8891573,391168,43.29999923706055
1670605634.4583793,407552,43.45000076293945
1670605972.97542,423936,44.540000915527344
1670606014.9487002,425984,44.40999984741211
1670606225.723897,436224,44.43000030517578
1670606683.3985093,458752,43.5099983215332
1670606933.2465804,471040,43.11000061035156
1670607142.0468788,481280,42.91999816894531
1670607266.1467474,487424,43.0
1670607765.1287162,512000,43.209999084472656
1670608018.808285,524288,43.36000061035156
1670608230.2009857,534528,43.11000061035156
1670608356.9603045,540672,43.31999969482422
1670608525.5825653,548864,43.709999084472656
1670608694.5051768,557056,44.02000045776367
1670608779.0424364,561152,44.31999969482422
1670609581.8891354,600064,43.849998474121094
1670609793.1416774,610304,43.880001068115234
1670609835.4338,612352,44.0
1670610046.2987368,622592,43.630001068115234
1670610257.0198925,632832,42.81999969482422
1670610341.1379921,636928,42.70000076293945
1670610678.3020246,653312,43.619998931884766
1670610720.304394,655360,43.689998626708984
1670611014.0248425,669696,43.849998474121094
1670611181.5599184,677888,44.45000076293945
1670611556.4426422,696320,43.95000076293945
1670611886.452009,712704,43.4900016784668
1670612558.4430215,745472,43.45000076293945
1670612726.5745826,753664,43.31999969482422
1670612979.2212996,765952,42.91999816894531
1670613146.7145433,774144,43.150001525878906
1670613229.4723513,778240,43.560001373291016
1670614982.0603552,864256,44.66999816894531
1670615024.0982823,866304,44.77000045776367
1670615108.103048,870400,44.47999954223633
1670615360.8372958,882688,44.0
1670615740.5901027,901120,43.65999984741211
1670615825.0201511,905216,43.7400016784668
1670615867.3540533,907264,43.599998474121094
1670615994.16789,913408,43.630001068115234
1670616248.1339788,925696,44.11000061035156
1670616627.668956,944128,44.09000015258789
1670616753.889103,950272,44.119998931884766
1670616795.9336593,952320,43.650001525878906
1670617217.8429048,972800,43.58000183105469
1670617934.3185549,1007616,44.959999084472656
1670618018.8464415,1011712,45.119998931884766
1670618606.6674173,1040384,44.13999938964844
1670618813.7124853,1050624,43.380001068115234
1670618897.2865322,1054720,43.220001220703125
1670619022.6625123,1060864,43.84000015258789
1670619351.0779948,1077248,43.939998626708984
1670619601.055273,1089536,44.43000030517578
1670619684.0933433,1093632,44.11000061035156
1670619807.7207704,1099776,43.79999923706055
1670620056.3594742,1112064,43.779998779296875
1670620265.5797904,1122304,44.66999816894531
1670620687.2478395,1142784,43.970001220703125
1670620940.36717,1155072,44.59000015258789
1670621192.3827856,1167360,44.43000030517578
1670621360.2557747,1175552,43.31999969482422
1670621611.6735635,1187840,43.70000076293945
1670621695.0227745,1191936,43.599998474121094
1670621736.928803,1193984,43.880001068115234
1670621819.608047,1198080,44.09000015258789
1670621902.731551,1202176,44.16999816894531
1670621944.5960119,1204224,44.36000061035156
1670622154.191441,1214464,44.43000030517578
1670622196.2778554,1216512,44.36000061035156
1670622571.5119505,1234944,43.77000045776367
1670622821.5680614,1247232,44.16999816894531
1670622904.932124,1251328,44.09000015258789
1670623113.212395,1261568,44.310001373291016
1670623323.3687484,1271808,44.54999923706055
1670623407.53493,1275904,44.689998626708984
1670623912.719176,1300480,43.720001220703125
1670624207.7704153,1314816,44.36000061035156
1670624249.831993,1316864,44.34000015258789
1670624334.0004396,1320960,44.66999816894531
1670624418.2074032,1325056,44.400001525878906
1670624460.2340248,1327104,44.540000915527344
1670624544.3060489,1331200,44.63999938964844
1670625050.9968956,1355776,44.06999969482422
1670625177.4436564,1361920,43.95000076293945
1670625346.5634618,1370112,43.439998626708984
1670625473.418482,1376256,43.58000183105469
1670625599.8913805,1382400,44.06999969482422
1670625768.8388083,1390592,43.810001373291016
1670625811.081599,1392640,44.0099983215332
1670625979.9497113,1400832,44.11000061035156
1670626190.9219627,1411072,44.790000915527344
1670626233.1841424,1413120,44.619998931884766
1670626655.809334,1433600,44.63999938964844
1670626824.57207,1441792,43.630001068115234
1670626951.4013207,1447936,44.150001525878906
1670627288.429963,1464320,44.470001220703125
1670627455.365369,1472512,44.47999954223633
1670627580.4119527,1478656,44.68000030517578
1670627621.9544034,1480704,44.66999816894531
1670627663.67375,1482752,44.4900016784668
1670627953.5278895,1497088,44.150001525878906
1670628204.2253325,1509376,43.84000015258789
1670628287.1462426,1513472,43.5
1670628328.2898529,1515520,43.310001373291016
1670628493.076455,1523712,43.90999984741211
1670628658.3516357,1531904,44.209999084472656
1670628782.720524,1538048,44.54999923706055
1670628824.5282006,1540096,44.779998779296875
1670628866.7146392,1542144,44.52000045776367
1670629035.5202422,1550336,44.72999954223633
1670629414.261031,1568768,44.709999084472656
1670629581.9877937,1576960,44.72999954223633
1670629624.123361,1579008,44.849998474121094
1670629666.2038057,1581056,45.02000045776367
1670629749.9068816,1585152,44.65999984741211
1670629791.8700938,1587200,44.650001525878906
1670630040.3789556,1599488,44.13999938964844
1670630207.9057984,1607680,43.88999938964844
1670630249.3215394,1609728,43.540000915527344
1670630331.9705396,1613824,44.25
1670630414.6818242,1617920,44.75
1670630538.5878954,1624064,44.38999938964844
1670630580.4138362,1626112,44.36000061035156
1670630621.7553275,1628160,44.22999954223633
1670630662.8498187,1630208,44.189998626708984
1670630786.8539934,1636352,43.40999984741211
1670630955.0669968,1644544,44.06999969482422
1670631164.895406,1654784,43.72999954223633
1670631206.5179732,1656832,44.20000076293945
1670631248.1346147,1658880,44.189998626708984
1670631498.8428502,1671168,45.18000030517578
1670632210.0886009,1705984,44.709999084472656
1670632376.493576,1714176,44.779998779296875
1670632459.3390784,1718272,44.33000183105469
1670632665.5826755,1728512,44.09000015258789
1670633675.479566,1777664,44.06999969482422
1670633759.5510423,1781760,44.25
1670633971.0056448,1792000,43.970001220703125
1670634055.494666,1796096,44.220001220703125
1670634224.7086506,1804288,43.900001525878906
1670634309.2341044,1808384,44.04999923706055
1670634641.919822,1824768,44.459999084472656
1670634890.0404685,1837056,44.75
1670635058.0806792,1845248,44.36000061035156
1670635354.520108,1859584,44.130001068115234
1670635439.3146102,1863680,44.16999816894531
1670635692.7588828,1875968,44.7400016784668
1670635777.1832016,1880064,44.97999954223633
1670635903.2362137,1886208,44.90999984741211
1670635945.352407,1888256,44.93000030517578
1670636030.095377,1892352,44.9900016784668
1670636368.4232404,1908736,44.650001525878906
1670636410.518233,1910784,44.380001068115234
1670636538.208736,1916928,44.29999923706055
1670636835.883789,1931264,44.20000076293945
1670636963.2896514,1937408,44.529998779296875
1670637346.7315252,1955840,44.209999084472656
1670637516.8547206,1964032,44.189998626708984
1670637644.329265,1970176,44.43000030517578
1670637686.711488,1972224,44.58000183105469
1670638067.8796992,1990656,44.5
1670638110.246063,1992704,44.27000045776367
1670638279.3207262,2000896,44.0
1670638321.627098,2002944,44.11000061035156
1670638363.8204067,2004992,44.2599983215332
1670638406.0256417,2007040,44.70000076293945
1670638574.7162175,2015232,44.7599983215332
1670638616.869332,2017280,44.720001220703125
1670638743.6744237,2023424,44.63999938964844
1670638785.9962013,2025472,44.849998474121094
1670639123.1149209,2041856,44.95000076293945
1670639291.7595117,2050048,44.2400016784668
1670639375.0827239,2054144,44.0099983215332
1670639458.1590457,2058240,43.709999084472656
1670639499.8401153,2060288,43.68000030517578
1670639871.9170084,2078720,44.47999954223633
1670639997.499062,2084864,44.189998626708984
1670640330.7880461,2101248,43.560001373291016
1670640414.8186228,2105344,43.75
1670640582.2525103,2113536,43.709999084472656
1670640624.1232612,2115584,43.959999084472656
1670640832.9033604,2125824,43.849998474121094
1670641125.3598866,2140160,44.529998779296875
1670641579.151135,2162688,43.7400016784668
1670641662.4039376,2166784,44.310001373291016
1670641913.9324837,2179072,44.189998626708984
1670642039.1024168,2185216,44.529998779296875
1670642123.3930864,2189312,44.54999923706055
1670642291.4711716,2197504,44.54999923706055
1670642460.634977,2205696,44.619998931884766
1670642544.8706343,2209792,44.18000030517578
1670642755.7440286,2220032,44.380001068115234
1670642798.0396326,2222080,44.369998931884766
1670642840.098247,2224128,44.33000183105469
1670643178.4115458,2240512,44.20000076293945
1670643431.215814,2252800,44.459999084472656
1670643599.8421555,2260992,44.29999923706055
1670643642.0539553,2263040,43.79999923706055
1670643684.088964,2265088,43.5
1670644063.5298188,2283520,43.34000015258789
1670644274.5274072,2293760,43.939998626708984
1670644860.8917322,2322432,43.95000076293945
1670644944.238366,2326528,44.08000183105469
1670645770.3710048,2367488,44.9900016784668
1670645812.4828124,2369536,45.31999969482422
1670645980.33579,2377728,44.4900016784668
1670646021.9931087,2379776,44.459999084472656
1670646063.475477,2381824,44.119998931884766
1670646819.4744837,2418688,44.45000076293945
1670647029.49768,2428928,44.33000183105469
1670647323.9623342,2443264,44.54999923706055
1670647366.1692917,2445312,44.529998779296875
1670647619.32226,2457600,44.220001220703125
1670647703.602742,2461696,43.79999923706055
1670647914.3494945,2471936,44.290000915527344
1670647998.6188495,2476032,44.5099983215332
1670648082.5063906,2480128,44.41999816894531
1670648251.2568848,2488320,44.130001068115234
1670649009.8552186,2525184,44.02000045776367
1670649094.2941868,2529280,43.869998931884766
1670649178.73208,2533376,44.119998931884766
1670649514.9030523,2549760,45.36000061035156
1670649640.321713,2555904,45.279998779296875
1670649976.965324,2572288,44.25
1670650102.6912313,2578432,43.970001220703125
1670650227.3365586,2584576,44.16999816894531
1670650765.1945853,2611200,44.869998931884766
1670651059.572851,2625536,44.939998626708984
1670651311.125487,2637824,44.95000076293945
1670651478.771836,2646016,44.7599983215332
1670651562.780693,2650112,44.59000015258789
1670651604.5306199,2652160,44.63999938964844
1670651852.3119228,2664448,44.709999084472656
1670652263.3437817,2684928,44.59000015258789
1670652470.1775122,2695168,44.93000030517578
1670652511.9997075,2697216,45.099998474121094
1670652636.7425694,2703360,45.2599983215332
1670652884.4910383,2715648,44.88999938964844
1670652967.1178493,2719744,44.95000076293945
1670653091.0891643,2725888,45.060001373291016
1670653216.7782316,2732032,45.040000915527344
1670653342.8649142,2738176,45.279998779296875
1670653385.0650954,2740224,45.380001068115234
1670654141.196778,2777088,45.060001373291016
1670654774.0113938,2807808,45.0
1670655406.101163,2838528,44.7599983215332
1670655532.4596283,2844672,44.79999923706055
1670655574.64197,2846720,45.04999923706055
1670655658.7038178,2850816,45.040000915527344
1670655700.8488185,2852864,45.11000061035156
1670656588.296766,2895872,44.849998474121094
1670656630.5532076,2897920,44.959999084472656
1670656841.553543,2908160,44.650001525878906
1670656968.1359525,2914304,44.619998931884766
1670657136.9452868,2922496,44.470001220703125
1670657221.5684013,2926592,44.189998626708984
1670657390.3619885,2934784,44.7599983215332
1670657559.6106954,2942976,45.15999984741211
1670657728.6483276,2951168,45.220001220703125
1670658776.7609375,3002368,45.439998626708984
1670658818.6170518,3004416,45.25
1670659273.9620943,3026944,44.65999984741211
1670659605.9568717,3043328,45.31999969482422
1670659647.644409,3045376,45.08000183105469
1670659772.374464,3051520,44.68000030517578
1670659856.1310573,3055616,44.33000183105469
1670659897.9656947,3057664,44.45000076293945
1670660274.4225893,3076096,44.29999923706055
1670660566.6787767,3090432,45.25
1670661185.1915872,3121152,44.709999084472656
1670661226.9903643,3123200,44.91999816894531
1670661351.5151844,3129344,45.310001373291016
1670661641.3211308,3143680,45.34000015258789
1670662143.9502347,3168256,44.369998931884766
1670662355.2241294,3178496,44.5
1670662397.320204,3180544,44.61000061035156
1670662481.5488338,3184640,44.59000015258789
1670662775.1895916,3198976,45.130001068115234
1670663065.394063,3213312,45.65999984741211
1670663106.761559,3215360,45.689998626708984
1670663481.3458843,3233792,45.0
1670663645.425112,3241984,45.43000030517578
1670663728.1072533,3246080,46.0
1670663893.3083708,3254272,45.75
1670664270.2021644,3272704,45.220001220703125
1670664560.9381752,3287040,45.41999816894531
1670664602.566595,3289088,45.47999954223633
1670664811.5673041,3299328,45.29999923706055
1670665147.0836067,3315712,45.119998931884766
1670665525.4932761,3334144,44.869998931884766
1670665567.3090546,3336192,44.4900016784668
1670665734.584968,3344384,44.77000045776367
1670665945.6539626,3354624,45.04999923706055
1670666072.2799401,3360768,45.130001068115234
1670666156.6306043,3364864,44.97999954223633
1670666283.6500254,3371008,44.689998626708984
1670666410.5706093,3377152,44.56999969482422
1670666579.7863598,3385344,44.689998626708984
1670666918.0050387,3401728,44.099998474121094
1670667256.4688668,3418112,45.43000030517578
1670667425.7294383,3426304,45.65999984741211
1670667552.5582175,3432448,45.349998474121094
1670667595.0927424,3434496,45.18000030517578
1670667848.6857944,3446784,45.119998931884766
1670667891.2031045,3448832,45.0
1670668228.2665634,3465216,45.04999923706055
1670668396.713838,3473408,44.84000015258789
1670668438.6975732,3475456,44.880001068115234
1670668480.9504905,3477504,44.90999984741211
1670668565.3261726,3481600,44.709999084472656
1670668691.6097183,3487744,44.529998779296875
1670668986.5681612,3502080,44.689998626708984
1670669028.595157,3504128,44.97999954223633
1670669365.762039,3520512,45.279998779296875
1670669407.8760223,3522560,45.29999923706055
1670669787.5321221,3540992,45.220001220703125
1670669956.7761884,3549184,45.349998474121094
1670670040.9414558,3553280,45.91999816894531
1670670083.1434925,3555328,46.060001373291016
1670670167.2150881,3559424,45.61000061035156
1670670378.0217316,3569664,45.68000030517578
1670670420.0541823,3571712,45.470001220703125
1670670504.0780942,3575808,45.7599983215332
1670670546.1814628,3577856,45.84000015258789
1670670588.4036326,3579904,46.040000915527344
1670670798.9855247,3590144,46.040000915527344
1670671388.3794494,3618816,45.970001220703125
1670671768.3037765,3637248,45.38999938964844
1670672021.3659875,3649536,45.130001068115234
1670672316.3910313,3663872,44.86000061035156
1670672358.5299654,3665920,45.099998474121094
1670672738.0245643,3684352,45.150001525878906
1670673032.9744115,3698688,45.45000076293945
1670673413.1337955,3717120,45.939998626708984
1670673539.9258883,3723264,45.72999954223633
1670673836.0674367,3737600,45.18000030517578
1670673920.4393766,3741696,44.95000076293945
1670674089.2935302,3749888,44.68000030517578
1670674511.5806813,3770368,45.34000015258789
1670674553.7201986,3772416,45.16999816894531
1670674680.1217036,3778560,45.0099983215332
1670674890.659481,3788800,45.59000015258789
1670675058.4704442,3796992,45.630001068115234
1670675605.3906052,3823616,45.310001373291016
1670675689.8003922,3827712,45.2599983215332
1670675732.0977738,3829760,45.25
1670675984.9354136,3842048,44.68000030517578
1670676027.1816733,3844096,44.95000076293945
1670676069.2409542,3846144,45.040000915527344
1670676153.170818,3850240,45.310001373291016
1670676743.0141354,3878912,45.099998474121094
1670677501.4713469,3915776,44.90999984741211
1670677754.0378482,3928064,45.18000030517578
1670678049.1554601,3942400,44.369998931884766
1670678302.165605,3954688,45.060001373291016
1670678470.724106,3962880,45.68000030517578
1670678555.2034667,3966976,45.72999954223633
1670678639.4738257,3971072,45.84000015258789
1670678892.244039,3983360,45.83000183105469
1670679018.4725747,3989504,45.41999816894531
1670679102.8071342,3993600,45.130001068115234
1670679229.1359904,3999744,45.06999969482422
1670679355.6753263,4005888,44.959999084472656
1670679482.5210118,4012032,45.029998779296875
1670679862.4550626,4030464,45.279998779296875
1670679947.0954247,4034560,45.619998931884766
1670680453.5782168,4059136,45.54999923706055
1670680495.6631768,4061184,45.439998626708984
1670680538.0047896,4063232,45.33000183105469
1670681129.273682,4091904,44.83000183105469
1670681298.2957444,4100096,44.880001068115234
1670681467.1386778,4108288,44.88999938964844
1670681636.0009787,4116480,44.86000061035156
1670681678.093908,4118528,44.650001525878906
1670681804.8934076,4124672,44.58000183105469
1670681889.1999235,4128768,44.81999969482422
1670681973.5774236,4132864,44.61000061035156
1670682310.8679912,4149248,45.52000045776367
1670682394.9274652,4153344,45.650001525878906
1670682521.507697,4159488,45.47999954223633
1670682648.1609561,4165632,45.31999969482422
1670682774.798114,4171776,45.290000915527344
1670682858.7999392,4175872,45.25
1670682984.9134974,4182016,45.459999084472656
1670683111.352301,4188160,45.18000030517578
1670683785.121384,4220928,45.65999984741211
1670684080.7322617,4235264,46.279998779296875
1670684290.7765958,4245504,46.220001220703125
1670684332.7931747,4247552,46.04999923706055
1670684374.9009788,4249600,46.099998474121094
1670684459.0204844,4253696,45.369998931884766
1670684501.3705971,4255744,45.29999923706055
1670684585.6422813,4259840,45.029998779296875
1670684669.89539,4263936,45.43000030517578
1670684838.5035994,4272128,45.0
1670685007.1916785,4280320,45.369998931884766
1670685218.6150541,4290560,45.34000015258789
1670685303.207019,4294656,45.34000015258789
1670685598.910519,4308992,45.22999954223633
1670685682.9971857,4313088,45.119998931884766
1670685725.5486753,4315136,44.970001220703125
1670685935.968833,4325376,45.36000061035156
1670686104.8410726,4333568,45.38999938964844
1670686316.2317853,4343808,45.75
1670686400.733779,4347904,45.83000183105469
1670686442.9739735,4349952,45.9900016784668
1670686864.6993864,4370432,45.279998779296875
1670686906.778789,4372480,45.060001373291016
1670687075.1188102,4380672,45.65999984741211
1670687201.917893,4386816,45.459999084472656
1670687328.2427094,4392960,45.099998474121094
1670687370.303432,4395008,44.77000045776367
1670687497.0157478,4401152,45.150001525878906
1670687539.093126,4403200,45.29999923706055
1670687623.3974593,4407296,45.02000045776367
1670687833.9584796,4417536,45.13999938964844
1670687876.1505752,4419584,44.86000061035156
1670688171.6837995,4433920,44.91999816894531
1670688213.8544047,4435968,44.849998474121094
1670688382.5023646,4444160,44.810001373291016
1670688467.2512627,4448256,45.04999923706055
1670688551.6629727,4452352,44.9900016784668
1670688720.517582,4460544,45.02000045776367
1670689142.7586398,4481024,44.81999969482422
1670689227.0099654,4485120,44.91999816894531
1670689311.2758281,4489216,44.79999923706055
1670689353.2191043,4491264,45.09000015258789
1670689522.060846,4499456,44.869998931884766
1670689648.3619568,4505600,45.599998474121094
1670689985.4741209,4521984,45.720001220703125
1670690154.7595794,4530176,45.70000076293945
1670690746.5406141,4558848,45.95000076293945
1670690915.1963937,4567040,46.22999954223633
1670690999.6516163,4571136,46.7400016784668
1670691210.468939,4581376,45.849998474121094
1670691252.4349287,4583424,45.90999984741211
1670691336.8982909,4587520,45.68000030517578
1670691421.2971036,4591616,45.58000183105469
1670691463.2887552,4593664,45.77000045776367
1670691547.5291677,4597760,45.540000915527344
1670691631.758468,4601856,45.959999084472656
1670691673.9618936,4603904,46.029998779296875
1670691967.8042855,4618240,46.189998626708984
1670692094.2279716,4624384,45.349998474121094
1670692304.9543254,4634624,45.5099983215332
1670692810.3581343,4659200,45.060001373291016
1670692979.0873883,4667392,45.790000915527344
1670693105.6802268,4673536,46.2400016784668
1670693527.0755548,4694016,45.06999969482422
1670693779.764376,4706304,45.22999954223633
1670693821.7855837,4708352,45.189998626708984
1670693905.866981,4712448,45.2599983215332
1670694031.8868163,4718592,45.470001220703125
1670694157.9568381,4724736,44.900001525878906
1670694199.9405034,4726784,45.209999084472656
1670694241.7766635,4728832,45.08000183105469
1670694661.600034,4749312,45.290000915527344
1670694703.2092772,4751360,45.470001220703125
1670694745.0492256,4753408,45.5
1670694828.7528255,4757504,45.599998474121094
1670695333.2882223,4782080,45.279998779296875
1670695375.7292125,4784128,45.0099983215332
1670695417.7906988,4786176,45.13999938964844
1670695459.8077552,4788224,45.380001068115234
1670695797.539834,4804608,45.0
1670696177.893023,4823040,44.380001068115234
1670696896.8039813,4857856,45.54999923706055
1670697487.8904293,4886528,45.2400016784668
1670697656.5051763,4894720,45.34000015258789
1670697698.614462,4896768,45.689998626708984
1670697782.7496629,4900864,45.90999984741211
1670698119.5876281,4917248,46.060001373291016
1670698203.5567958,4921344,45.61000061035156
1670698371.5594232,4929536,46.13999938964844
1670698792.8417032,4950016,45.68000030517578
1670699129.3246522,4966400,45.349998474121094
1670699171.374182,4968448,45.529998779296875
1670699633.68456,4990976,45.150001525878906
1670699970.9452622,5007360,45.2599983215332
1670700224.017697,5019648,46.11000061035156
1670700266.2501025,5021696,46.209999084472656
1670700350.656635,5025792,45.93000030517578
1670700435.069956,5029888,45.7400016784668
1670700645.8160768,5040128,45.77000045776367
1670701446.1807187,5079040,45.36000061035156
1670701699.6674776,5091328,45.70000076293945
1670701741.7063334,5093376,45.439998626708984
1670702162.449044,5113856,45.560001373291016
1670702246.6827235,5117952,45.43000030517578
1670702372.8182688,5124096,45.619998931884766
1670702414.8682673,5126144,45.470001220703125
1670702456.9578907,5128192,45.52000045776367
1670702878.262912,5148672,45.209999084472656
1670702920.265487,5150720,45.599998474121094
1670703046.3075063,5156864,45.52000045776367
1670703298.8570392,5169152,45.7599983215332
1670703509.661597,5179392,44.95000076293945
1670703593.930227,5183488,44.959999084472656
1670703678.0110857,5187584,44.86000061035156
1670703762.2285573,5191680,44.880001068115234
1670704141.94221,5210112,45.939998626708984
1670704310.6070793,5218304,46.060001373291016
1670704479.222989,5226496,45.470001220703125
1670704563.943492,5230592,45.68000030517578
1670704690.5561397,5236736,45.18000030517578
1670705071.0342937,5255168,45.09000015258789
1670705113.2634034,5257216,45.220001220703125
1670705281.9509418,5265408,44.939998626708984
1670705534.546825,5277696,45.52000045776367
1670705619.0189278,5281792,45.47999954223633
1670706126.2816067,5306368,45.68000030517578
1670706168.5415208,5308416,45.7400016784668
1670706211.0620413,5310464,45.689998626708984
1670706253.3114066,5312512,45.869998931884766
1670706379.776823,5318656,45.650001525878906
1670706548.2980826,5326848,45.619998931884766
1670706801.0568964,5339136,45.31999969482422
1670706843.1216426,5341184,45.470001220703125
1670706969.4262009,5347328,45.72999954223633
1670707306.0301883,5363712,45.31999969482422
1670707516.8496962,5373952,45.58000183105469
1670707643.404193,5380096,45.13999938964844
1670707769.5363314,5386240,45.209999084472656
1670707811.6156101,5388288,44.9900016784668
1670708063.6881652,5400576,45.36000061035156
1670708147.7186773,5404672,45.13999938964844
1670708400.1433108,5416960,44.849998474121094
1670708526.2332137,5423104,44.79999923706055
1670708652.3749645,5429248,45.349998474121094
1670708694.462336,5431296,45.33000183105469
1670708862.6712356,5439488,45.689998626708984
1670709661.5279932,5478400,45.43000030517578
1670709830.188929,5486592,45.34000015258789
1670709914.604674,5490688,45.15999984741211
1670710125.585261,5500928,45.290000915527344
1670710336.7570772,5511168,45.66999816894531
1670710885.4483593,5537792,45.15999984741211
1670711054.2632256,5545984,45.439998626708984
1670711180.545505,5552128,45.459999084472656
1670711814.117936,5582848,45.470001220703125
1670712278.4671383,5605376,45.27000045776367
1670712320.76031,5607424,45.470001220703125
1670712447.6579247,5613568,44.880001068115234
1670712701.5966692,5625856,45.08000183105469
1670712997.2777054,5640192,44.650001525878906
1670713039.4701133,5642240,45.060001373291016
1670713081.638369,5644288,44.81999969482422
1670713123.9716585,5646336,44.959999084472656
1670713165.8502612,5648384,45.06999969482422
1670713207.8406448,5650432,45.310001373291016
1670713544.65449,5666816,45.810001373291016
1670714512.7104247,5713920,46.029998779296875
1670714554.777353,5715968,46.040000915527344
1670714596.9068427,5718016,45.75
1670714891.9280853,5732352,45.22999954223633
1670715355.9839127,5754880,45.099998474121094
1670715440.2777605,5758976,45.310001373291016
1670715946.1024268,5783552,45.349998474121094
1670715988.5395176,5785600,45.029998779296875
1670716115.0132957,5791744,45.2599983215332
1670716199.3467062,5795840,45.529998779296875
1670716241.2965229,5797888,45.65999984741211
1670716325.5752385,5801984,44.86000061035156
1670717125.1672199,5840896,45.060001373291016
1670717335.999182,5851136,45.41999816894531
1670717462.9080415,5857280,45.439998626708984
1670717589.422866,5863424,45.369998931884766
1670717969.1428316,5881856,45.540000915527344
1670718011.3076425,5883904,45.47999954223633
1670718264.4442253,5896192,44.79999923706055
1670718348.8711221,5900288,44.93000030517578
1670718391.0105717,5902336,44.81999969482422
1670718644.431888,5914624,45.11000061035156
1670718770.8353539,5920768,44.959999084472656
1670718812.805939,5922816,44.7400016784668
1670719023.3231037,5933056,45.11000061035156
1670719107.8288987,5937152,44.869998931884766
1670719191.8802335,5941248,44.970001220703125
1670719318.1865895,5947392,45.130001068115234
1670719697.4959373,5965824,45.189998626708984
1670719907.7604523,5976064,46.119998931884766
1670719991.8311567,5980160,46.0099983215332
1670720034.0577476,5982208,46.16999816894531
1670720076.170807,5984256,46.27000045776367
1670720538.6826944,6006784,45.38999938964844
1670720959.741726,6027264,45.959999084472656
1670721296.7379634,6043648,46.119998931884766
1670722011.7049072,6078464,45.810001373291016
1670722305.882721,6092800,45.900001525878906
1670722347.8492968,6094848,45.5099983215332
1670722474.0333335,6100992,45.79999923706055
1670722894.892062,6121472,45.75
1670723147.7878654,6133760,46.2400016784668
1670723316.303462,6141952,46.099998474121094
1670723527.1311514,6152192,45.97999954223633
1670723611.3081264,6156288,45.720001220703125
1670723695.5467527,6160384,45.63999938964844
1670723779.8829083,6164480,45.27000045776367
1670723864.0500352,6168576,45.540000915527344
1670724032.7069435,6176768,45.2599983215332
1670724075.0037673,6178816,45.5
1670724201.6089919,6184960,45.5
1670724454.1034849,6197248,44.7599983215332
1670724538.3996847,6201344,44.81999969482422
1670724665.2048128,6207488,45.38999938964844
1670725003.3860133,6223872,45.540000915527344
1670725087.7951183,6227968,45.08000183105469
1670725130.0227168,6230016,44.59000015258789
1670725172.2146196,6232064,44.619998931884766
1670725509.9778643,6248448,45.599998474121094
1670726141.4012456,6279168,45.40999984741211
1670726225.087511,6283264,45.529998779296875
1670726309.0129545,6287360,45.2599983215332
1670726393.1831498,6291456,44.619998931884766
1670726477.439669,6295552,44.38999938964844
1670726856.645081,6313984,44.91999816894531
1670727025.3024275,6322176,44.41999816894531
1670727573.2346447,6348800,45.40999984741211
1670727741.8196063,6356992,45.189998626708984
1670728544.3850577,6395904,44.88999938964844
1670729178.0574157,6426624,45.08000183105469
1670729220.1712859,6428672,45.34000015258789
1670729473.4605942,6440960,45.099998474121094
1670729515.604943,6443008,45.0099983215332
1670729599.974202,6447104,44.79999923706055
1670729726.3277955,6453248,44.88999938964844
1670729937.0093832,6463488,44.90999984741211
1670730062.9391742,6469632,45.380001068115234
1670730105.015214,6471680,45.189998626708984
1670730189.0677705,6475776,45.31999969482422
1670730861.7562735,6508544,45.13999938964844
1670731155.8809674,6522880,44.959999084472656
1670731323.5701637,6531072,44.65999984741211
1670731618.4280124,6545408,45.93000030517578
1670731660.4803498,6547456,45.810001373291016
1670731955.288622,6561792,45.459999084472656
1670732081.7307284,6567936,45.060001373291016
1670733093.1676326,6617088,45.0099983215332
1670733219.4399483,6623232,44.939998626708984
1670733514.2382839,6637568,46.189998626708984
1670733640.388918,6643712,46.13999938964844
1670733682.4361331,6645760,45.93000030517578
1670733766.7240903,6649856,45.560001373291016
1670733808.8983538,6651904,45.09000015258789
1670734103.9188485,6666240,45.75
1670734188.0257168,6670336,45.529998779296875
1670734651.4562802,6692864,45.20000076293945
1670734862.144467,6703104,45.56999969482422
1670735241.0670052,6721536,45.0
1670735325.255385,6725632,44.88999938964844
1670735409.4422731,6729728,44.97999954223633
1670735578.4150207,6737920,45.599998474121094
1670735705.0497293,6744064,45.0
1670736252.4173186,6770688,44.77000045776367
1670736294.474855,6772736,44.9900016784668
1670736336.616521,6774784,44.68000030517578
1670736589.4757993,6787072,45.0099983215332
1670736926.7439363,6803456,45.59000015258789
1670737179.1355028,6815744,45.58000183105469
1670737221.1170712,6817792,45.58000183105469
1670737263.303093,6819840,45.439998626708984
1670737431.5975053,6828032,44.81999969482422
1670737641.4464116,6838272,44.689998626708984
1670737936.0911071,6852608,45.2599983215332
1670738274.6321397,6868992,44.290000915527344
1670738443.5988827,6877184,44.119998931884766
1670738612.5907314,6885376,44.130001068115234
1670738697.1956851,6889472,44.31999969482422
1670738951.0040054,6901760,45.349998474121094
1670739078.036882,6907904,45.52000045776367
1670739162.6532116,6912000,45.2599983215332
1670739247.193249,6916096,45.2599983215332
1670739331.7374763,6920192,44.52000045776367
1670739458.7152095,6926336,44.47999954223633
1670739669.8501039,6936576,44.7599983215332
1670740176.7352836,6961152,45.66999816894531
1670740388.182879,6971392,45.279998779296875
1670740599.3352141,6981632,44.75
1670741358.9941826,7018496,45.040000915527344
1670741528.0857203,7026688,45.09000015258789
1670741654.3180997,7032832,45.68000030517578
1670741864.6022134,7043072,45.5
1670742116.5896313,7055360,44.7599983215332
1670742158.6688929,7057408,44.560001373291016
1670742326.7769384,7065600,44.400001525878906
1670742410.764882,7069696,44.459999084472656
1670742663.4899347,7081984,44.25
1670742705.488415,7084032,44.2400016784668
1670742957.7157447,7096320,44.83000183105469
1670743252.4145615,7110656,45.380001068115234
1670743504.5212295,7122944,45.290000915527344
1670743630.5319905,7129088,45.279998779296875
1670743883.1018732,7141376,45.310001373291016
1670744347.7771022,7163904,45.63999938964844
1670744432.2659009,7168000,45.61000061035156
1670744727.7485774,7182336,45.31999969482422
1670744854.582979,7188480,45.189998626708984
1670744981.5397646,7194624,45.04999923706055
1670745066.07229,7198720,45.0
1670745277.739926,7208960,44.900001525878906
1670745953.3425639,7241728,45.650001525878906
1670746037.5321348,7245824,45.189998626708984
1670746079.960659,7247872,45.220001220703125
1670746247.8797433,7256064,44.849998474121094
1670746289.7648537,7258112,44.939998626708984
1670746457.4820843,7266304,45.209999084472656
1670746541.616245,7270400,45.09000015258789
1670746793.7312922,7282688,45.130001068115234
1670746835.7685547,7284736,45.08000183105469
1670747130.7899702,7299072,45.099998474121094
1670747636.5913427,7323648,44.529998779296875
1670747847.201031,7333888,45.099998474121094
1670747973.6315389,7340032,44.90999984741211
1670748352.8928077,7358464,45.18000030517578
1670748395.0371628,7360512,45.310001373291016
1670748647.7001536,7372800,45.16999816894531
1670748689.748731,7374848,45.06999969482422
1670749278.393276,7403520,45.59000015258789
1670749446.297828,7411712,45.349998474121094
1670749530.3646047,7415808,45.36000061035156
1670749614.5418603,7419904,45.38999938964844
1670749740.6552212,7426048,45.619998931884766
1670749866.5430918,7432192,46.09000015258789
1670750244.5813458,7450624,45.54999923706055
1670750497.025634,7462912,45.77000045776367
1670750581.3140075,7467008,45.43000030517578
1670751045.2745914,7489536,45.25
1670751087.4812424,7491584,45.31999969482422
1670751341.0773013,7503872,45.869998931884766
1670751636.7629814,7518208,45.709999084472656
1670752650.8000097,7567360,45.5099983215332
1670752777.398757,7573504,45.189998626708984
1670752904.0033834,7579648,45.119998931884766
1670752988.4630306,7583744,45.33000183105469
1670753873.9721217,7626752,45.27000045776367
1670754000.149561,7632896,45.290000915527344
1670754168.6755152,7641088,45.029998779296875
1670754210.6476624,7643136,45.08000183105469
1670754252.7877133,7645184,44.849998474121094
1670754505.3201792,7657472,45.4900016784668
1670754631.2688518,7663616,45.20000076293945
1670754715.3729286,7667712,44.939998626708984
1670755093.4754658,7686144,44.95000076293945
1670755262.084643,7694336,44.720001220703125
1670755388.6123562,7700480,44.130001068115234
1670755599.2088022,7710720,44.70000076293945
1670755936.755963,7727104,44.5
1670756105.3527734,7735296,44.47999954223633
1670756189.4006388,7739392,44.43000030517578
1670756273.5534842,7743488,44.689998626708984
1670756820.117121,7770112,45.36000061035156
1670756904.5964959,7774208,45.7599983215332
1670757031.334122,7780352,45.52000045776367
1670757537.0651612,7804928,44.40999984741211
1670757705.6196415,7813120,44.86000061035156
1670757916.354476,7823360,45.66999816894531
1670758000.5316772,7827456,45.20000076293945
1670758422.8332105,7847936,45.439998626708984
1670758507.024442,7852032,45.709999084472656
1670758591.2962306,7856128,46.029998779296875
1670759139.6172137,7882752,44.790000915527344
1670759391.8575242,7895040,45.58000183105469
1670759813.3649328,7915520,45.380001068115234
1670760024.4071257,7925760,45.380001068115234
1670760319.942227,7940096,45.83000183105469
1670760446.4050827,7946240,45.400001525878906
1670760530.9215496,7950336,44.380001068115234
1670761376.692707,7991296,45.04999923706055
1670761418.960641,7993344,45.02000045776367
1670761461.1203089,7995392,44.86000061035156
1670761672.5903237,8005632,45.54999923706055
1670761757.0942268,8009728,45.68000030517578
1670762010.7264857,8022016,45.220001220703125
1670762179.2383277,8030208,44.90999984741211
1670762514.1006238,8046592,44.68000030517578
1670762555.5344458,8048640,44.65999984741211
1670762763.5929835,8058880,44.7599983215332
1670762805.541048,8060928,45.0
1670762973.4179986,8069120,44.95000076293945
1670763428.2916393,8091648,44.5099983215332
1670763680.494812,8103936,44.18000030517578
1670763933.49287,8116224,45.189998626708984
1670764060.1001177,8122368,44.5099983215332
1670764517.4663134,8144896,45.36000061035156
1670764683.9426413,8153088,45.189998626708984
1670764851.8154159,8161280,44.869998931884766
1670764934.9738374,8165376,44.5
1670765142.217899,8175616,45.08000183105469
1670765307.9670722,8183808,44.869998931884766
1670765517.2296093,8194048,44.0
1670765728.5092595,8204288,44.75
1670765895.584327,8212480,45.72999954223633
1670765937.1766007,8214528,45.849998474121094
1670766020.728469,8218624,45.779998779296875
1670766395.6245441,8237056,45.209999084472656
1670766437.4483244,8239104,45.04999923706055
1670766902.32291,8261632,45.31999969482422
1670766987.0778008,8265728,44.84000015258789
1670767029.2848022,8267776,44.939998626708984
1670767325.7608843,8282112,44.29999923706055
1670767410.7311778,8286208,44.41999816894531
1670767453.2255037,8288256,44.369998931884766
1670767495.627432,8290304,44.56999969482422
1670767537.9855452,8292352,44.279998779296875
1670767707.5460646,8300544,44.2599983215332
1670767792.4220452,8304640,44.34000015258789
1670768725.9003055,8349696,43.790000915527344
1670768853.5407577,8355840,43.95000076293945
1670769448.3919578,8384512,44.400001525878906
1670769660.876006,8394752,44.380001068115234
1670769703.5221748,8396800,44.31999969482422
1670769788.3364956,8400896,44.20000076293945
1670770127.8625965,8417280,44.15999984741211
1670770339.916388,8427520,44.869998931884766
1670770636.386595,8441856,44.970001220703125
1670771823.3107328,8499200,45.04999923706055
1670772120.7697432,8513536,45.029998779296875
1670772587.5168517,8536064,43.84000015258789
1670772799.2285995,8546304,44.47999954223633
1670773181.397647,8564736,44.75
1670773223.9466166,8566784,44.5099983215332
1670773648.408509,8587264,45.65999984741211
1670773690.8633428,8589312,45.75
1670773733.2949367,8591360,46.099998474121094
1670773818.3449264,8595456,45.900001525878906
1670773903.3710756,8599552,45.459999084472656
1670773988.2821624,8603648,45.20000076293945
1670774030.803151,8605696,45.20000076293945
1670774073.2748778,8607744,45.060001373291016
1670774158.0966768,8611840,44.41999816894531
1670774920.7089298,8648704,45.22999954223633
1670775132.7683318,8658944,44.79999923706055
1670775344.512842,8669184,44.810001373291016
1670775471.7088108,8675328,44.650001525878906
1670775598.9493074,8681472,44.36000061035156
1670775810.8537788,8691712,44.439998626708984
1670776278.2640522,8714240,45.38999938964844
1670776659.941565,8732672,44.91999816894531
1670776787.2092116,8738816,44.97999954223633
1670776829.671882,8740864,45.040000915527344
1670777211.1071677,8759296,44.619998931884766
1670777465.910642,8771584,44.77000045776367
1670778101.7228258,8802304,44.45000076293945
1670778144.0848472,8804352,44.25
1670778398.4873743,8816640,44.77000045776367
1670778567.78681,8824832,44.880001068115234
1670778695.1355262,8830976,44.83000183105469
1670778949.521267,8843264,44.810001373291016
1670779034.6263173,8847360,44.56999969482422
1670779416.4292877,8865792,44.88999938964844
1670779585.9951022,8873984,44.70000076293945
1670779840.4925013,8886272,44.630001068115234
1670780052.4639137,8896512,44.58000183105469
1670780307.0537322,8908800,44.619998931884766
1670780476.692894,8916992,44.439998626708984
1670780688.959708,8927232,44.5099983215332
1670780985.8011487,8941568,45.5099983215332
1670781155.3714993,8949760,45.81999969482422
1670781536.1474962,8968192,45.18000030517578
1670781663.0500314,8974336,44.900001525878906
1670782171.2153943,8998912,45.529998779296875
1670782468.7313812,9013248,44.36000061035156
1670782596.2291389,9019392,43.939998626708984
1670782681.2286367,9023488,44.06999969482422
1670782723.7291522,9025536,44.25
1670782893.3850355,9033728,44.5099983215332
1670782935.915475,9035776,44.41999816894531
1670782978.3254783,9037824,44.709999084472656
1670783488.498035,9062400,45.220001220703125
1670783743.596812,9074688,45.349998474121094
1670783786.1250732,9076736,45.04999923706055
1670783870.976531,9080832,45.20000076293945
1670784083.3600025,9091072,45.33000183105469
1670784125.7535737,9093120,45.22999954223633
1670784253.5800157,9099264,44.720001220703125
1670784508.3730035,9111552,44.45000076293945
1670784678.1158853,9119744,44.4900016784668
1670784975.004242,9134080,44.45000076293945
1670785397.327672,9154560,45.4900016784668
1670785651.3986168,9166848,44.95000076293945
1670785821.244568,9175040,44.90999984741211
1670785948.4959767,9181184,44.90999984741211
1670786287.8834016,9197568,44.9900016784668
1670786372.7036936,9201664,44.869998931884766
1670786922.9083292,9228288,45.060001373291016
1670787090.9813006,9236480,44.95000076293945
1670787132.8307586,9238528,44.560001373291016
1670787933.9085763,9277440,45.16999816894531
1670787975.8932123,9279488,45.150001525878906
1670788101.7566614,9285632,45.47999954223633
1670788395.309323,9299968,45.75
1670788479.4716864,9304064,45.400001525878906
1670788813.2026954,9320448,44.779998779296875
1670788896.8182647,9324544,45.22999954223633
1670788938.7940059,9326592,45.43000030517578
1670789481.3146682,9353216,45.04999923706055
1670789565.2909997,9357312,44.95000076293945
1670789607.3817549,9359360,45.13999938964844
1670789945.4358537,9375744,44.849998474121094
1670789987.4457057,9377792,44.7400016784668
1670790113.3040402,9383936,45.16999816894531
1670790197.1520474,9388032,45.029998779296875
1670790576.6321726,9406464,45.5
1670790702.9032876,9412608,44.900001525878906
1670790787.0785782,9416704,44.91999816894531
1670790871.1864367,9420800,44.790000915527344
1670791372.4742312,9445376,44.40999984741211
1670792085.4237928,9480192,45.650001525878906
1670792294.5325434,9490432,45.720001220703125
1670792710.815235,9510912,45.31999969482422
1670792956.3238747,9523200,45.43000030517578
1670793247.7568936,9537536,45.189998626708984
1670793496.7784483,9549824,45.79999923706055
1670793579.8116894,9553920,46.08000183105469
1670793746.8876402,9562112,45.2400016784668
1670794042.2054965,9576448,44.790000915527344
1670794084.2157247,9578496,44.86000061035156
1670794126.1333618,9580544,44.81999969482422
1670794547.189488,9601024,44.86000061035156
1670795221.8665514,9633792,44.40999984741211
1670795432.294392,9644032,44.79999923706055
1670795642.9988475,9654272,44.59000015258789
1670795853.8331645,9664512,45.0099983215332
1670795895.817092,9666560,45.040000915527344
1670795980.616969,9670656,44.880001068115234
1670796107.1326046,9676800,45.290000915527344
1670796529.7514768,9697280,44.40999984741211
1670796698.8076172,9705472,45.0
1670796741.213016,9707520,44.709999084472656
1670796995.3396556,9719808,44.900001525878906
1670797164.3130562,9728000,44.90999984741211
1670797206.524298,9730048,44.79999923706055
1670797543.1689575,9746432,44.95000076293945
1670797627.6329954,9750528,44.86000061035156
1670797669.7070477,9752576,45.11000061035156
1670797711.896211,9754624,45.119998931884766
1670797795.9569893,9758720,44.88999938964844
1670797920.819188,9764864,45.400001525878906
1670797962.4066865,9766912,45.56999969482422
1670798003.692317,9768960,45.869998931884766
1670798045.0316918,9771008,46.02000045776367
1670798209.4738588,9779200,46.220001220703125
1670798292.3510928,9783296,46.13999938964844
1670798416.6561077,9789440,45.77000045776367
1670798458.4686174,9791488,45.810001373291016
1670798500.279714,9793536,45.9900016784668
1670798542.1297672,9795584,45.66999816894531
1670798624.981673,9799680,45.15999984741211
1670798748.737479,9805824,44.90999984741211
1670798790.041405,9807872,44.9900016784668
1670799040.2071147,9820160,44.65999984741211
1670799292.3759913,9832448,45.560001373291016
1670799376.713091,9836544,45.45000076293945
1670799503.2730565,9842688,45.779998779296875
1670800007.2979918,9867264,45.18000030517578
1670800338.2065537,9883648,45.189998626708984
1670800379.9458513,9885696,45.2599983215332
1670800421.6868482,9887744,45.209999084472656
1670800674.2111614,9900032,45.31999969482422
1670800966.119953,9914368,45.779998779296875
1670801174.480884,9924608,46.20000076293945
1670801466.5775898,9938944,45.81999969482422
1670801633.8078704,9947136,45.709999084472656
1670801844.3001947,9957376,45.36000061035156
1670802012.5292993,9965568,45.2599983215332
1670802264.948063,9977856,45.849998474121094
1670802349.1164782,9981952,45.4900016784668
1670802475.2349505,9988096,45.7400016784668
1670802709.1129057,10000384,45.459999084472656


==> 1_no_poisson.csv <==
Wall time,Step,Value
1717596081.911529,6144,-30308.0
1717596120.8606367,8192,-30308.0
1717596160.050362,10240,-26964.5
1717596199.054955,12288,-26964.5
1717596238.1608078,14336,-26964.5
1717596277.3731692,16384,-24657.666015625
1717596316.1414406,18432,-24657.666015625
1717596354.7041118,20480,-23151.5
1717596394.0769215,22528,-23151.5
1717596433.4706483,24576,-23151.5
1717596472.9699569,26624,-22198.400390625
1717596512.3505764,28672,-22198.400390625
1717596551.8629622,30720,-21539.166015625
1717596591.1592069,32768,-21539.166015625
1717596630.4397993,34816,-21539.166015625
1717596669.815801,36864,-21040.28515625
1717596709.3724988,38912,-21040.28515625
1717596748.8510664,40960,-20614.5
1717596788.2509053,43008,-20614.5
1717596827.7284791,45056,-20186.333984375
1717596867.1665764,47104,-20186.333984375
1717596906.6901975,49152,-20186.333984375
1717596946.095326,51200,-19921.599609375
1717596985.4513428,53248,-19921.599609375
1717597024.8089998,55296,-19665.2734375
1717597064.3647895,57344,-19665.2734375
1717597103.9963207,59392,-19665.2734375
1717597143.518534,61440,-19442.5
1717597183.008595,63488,-19442.5
1717597222.3875732,65536,-19215.384765625
1717597261.947275,67584,-19215.384765625
1717597301.4090583,69632,-19215.384765625
1717597340.627426,71680,-19015.572265625
1717597380.2156568,73728,-19015.572265625
1717597419.5845175,75776,-18827.06640625
1717597459.004784,77824,-18827.06640625
1717597498.4012072,79872,-18827.06640625
1717597537.8565302,81920,-18680.0625
1717597577.327695,83968,-18680.0625
1717597616.739264,86016,-18546.8828125
1717597656.2129626,88064,-18546.8828125
1717597695.6069527,90112,-18415.0
1717597735.208573,92160,-18415.0
1717597774.643486,94208,-18415.0
1717597814.0349443,96256,-18314.68359375
1717597853.3679283,98304,-18314.68359375
1717597892.7480435,100352,-18212.599609375
1717597932.360442,102400,-18212.599609375
1717597971.8798301,104448,-18212.599609375
1717598011.360754,106496,-18099.333984375
1717598050.7677333,108544,-18099.333984375
1717598090.1405683,110592,-18028.63671875
1717598129.4865968,112640,-18028.63671875
1717598169.02211,114688,-18028.63671875
1717598208.3993363,116736,-17943.564453125
1717598247.83443,118784,-17943.564453125
1717598287.2240355,120832,-17872.208984375
1717598326.604919,122880,-17872.208984375
1717598366.1708272,124928,-17872.208984375
1717598405.45622,126976,-17811.359375
1717598444.8681905,129024,-17811.359375
1717598484.2983482,131072,-17739.30859375
1717598524.023432,133120,-17739.30859375
1717598563.4836786,135168,-17683.8515625
1717598602.9092078,137216,-17683.8515625
1717598642.3372161,139264,-17683.8515625
1717598681.7283595,141312,-17618.857421875
1717598721.2200146,143360,-17618.857421875
1717598760.4558008,145408,-17568.654296875
1717598799.9274137,147456,-17568.654296875
1717598839.3445702,149504,-17568.654296875
1717598878.8431656,151552,-17522.43359375
1717598918.3742003,153600,-17522.43359375
1717598958.0152867,155648,-17490.12890625
1717598997.4151127,157696,-17490.12890625
1717599036.787936,159744,-17490.12890625
1717599076.199237,161792,-17449.15625
1717599115.6137342,163840,-17449.15625
1717599155.0565662,165888,-17401.666015625
1717599194.5190136,167936,-17401.666015625
1717599233.9416277,169984,-17401.666015625
1717599273.4487073,172032,-17362.029296875
1717599312.8798003,174080,-17362.029296875
1717599352.2855427,176128,-17332.828125
1717599391.7417853,178176,-17332.828125
1717599431.210543,180224,-17291.6953125
1717599470.7263951,182272,-17291.6953125
1717599510.072184,184320,-17291.6953125
1717599549.419179,186368,-17258.0
1717599589.0722804,188416,-17258.0
1717599628.5392032,190464,-17230.552734375
1717599668.0103102,192512,-17230.552734375
1717599707.430328,194560,-17230.552734375
1717599746.8625078,196608,-17206.5390625
1717599786.4848733,198656,-17206.5390625
1717599825.8893564,200704,-17178.25
1717599865.2400079,202752,-17178.25
1717599904.7250364,204800,-17178.25
1717599944.0638633,206848,-17157.048828125
1717599983.3753629,208896,-17157.048828125
1717600022.7444794,210944,-17128.9765625
1717600062.368151,212992,-17128.9765625
1717600101.7510595,215040,-17111.0234375
1717600141.3898659,217088,-17111.0234375
1717600180.7050626,219136,-17111.0234375
1717600219.9759688,221184,-17083.431640625
1717600259.419843,223232,-17083.431640625
1717600298.9194374,225280,-17060.400390625
1717600338.3132274,227328,-17060.400390625
1717600377.6261523,229376,-17060.400390625
1717600417.0485537,231424,-17040.412109375
1717600456.4019442,233472,-17040.412109375
1717600495.8449,235520,-17014.064453125
1717600535.368079,237568,-17014.064453125
1717600574.5930493,239616,-17014.064453125
1717600614.0338686,241664,-16997.396484375
1717600653.4260197,243712,-16997.396484375
1717600692.8923814,245760,-16979.265625
1717600732.381441,247808,-16979.265625
1717600771.8779328,249856,-16979.265625
1717600811.4269142,251904,-16964.6796875
1717600850.916136,253952,-16964.6796875
1717600890.5350657,256000,-16944.1953125
1717600930.088997,258048,-16944.1953125
1717600969.670859,260096,-16936.404296875
1717601009.2701216,262144,-16936.404296875
1717601049.0878432,264192,-16936.404296875
1717601088.818204,266240,-16920.150390625
1717601128.2542348,268288,-16920.150390625
1717601167.8975675,270336,-16902.759765625
1717601207.4046772,272384,-16902.759765625
1717601246.9736638,274432,-16902.759765625
1717601286.5132954,276480,-16886.873046875
1717601326.0201344,278528,-16886.873046875
1717601365.5121255,280576,-16868.767578125
1717601404.9920688,282624,-16868.767578125
1717601444.4381402,284672,-16868.767578125
1717601483.9648447,286720,-16851.263671875
1717601523.4612808,288768,-16851.263671875
1717601562.9917624,290816,-16842.87890625
1717601602.4883938,292864,-16842.87890625
1717601641.9188583,294912,-16842.87890625
1717601681.4252818,296960,-16830.609375
1717601721.069989,299008,-16830.609375
1717601760.585374,301056,-16821.19921875
1717601800.2293885,303104,-16821.19921875
1717601839.7767735,305152,-16807.458984375
1717601879.331599,307200,-16807.458984375
1717601918.9915507,309248,-16807.458984375
1717601958.428755,311296,-16796.193359375
1717601998.0474572,313344,-16796.193359375
1717602037.6037264,315392,-16787.318359375
1717602077.2896361,317440,-16787.318359375
1717602116.6512196,319488,-16787.318359375
1717602156.145553,321536,-16772.28125
1717602195.7184808,323584,-16772.28125
1717602235.2722487,325632,-16764.568359375
1717602274.7674813,327680,-16764.568359375
1717602314.3652172,329728,-16764.568359375
1717602353.9106424,331776,-16755.15234375
1717602393.4112294,333824,-16755.15234375
1717602433.0042264,335872,-16745.193359375
1717602472.6302907,337920,-16745.193359375
1717602512.1630068,339968,-16745.193359375
1717602551.746529,342016,-16734.337890625
1717602591.250102,344064,-16734.337890625
1717602630.7498744,346112,-16725.6953125
1717602670.344341,348160,-16725.6953125
1717602709.884256,350208,-16713.142578125
1717602749.4825702,352256,-16713.142578125
1717602789.1082408,354304,-16713.142578125
1717602828.6674464,356352,-16702.548828125
1717602868.1853218,358400,-16702.548828125
1717602907.626601,360448,-16694.111328125
1717602947.172503,362496,-16694.111328125
1717602986.7720392,364544,-16694.111328125
1717603026.4224973,366592,-16688.78125
1717603065.8817616,368640,-16688.78125
1717603105.35335,370688,-16684.1484375
1717603144.8671854,372736,-16684.1484375
1717603184.3652494,374784,-16684.1484375
1717603224.14187,376832,-16672.986328125
1717603263.8794327,378880,-16672.986328125
1717603303.4319904,380928,-16660.31640625
1717603342.8449974,382976,-16660.31640625
1717603382.3893847,385024,-16657.052734375
1717603421.858552,387072,-16657.052734375
1717603461.3855836,389120,-16657.052734375
1717603501.0156476,391168,-16651.705078125
1717603540.5912037,393216,-16651.705078125
1717603580.1346216,395264,-16641.822265625
1717603619.79937,397312,-16641.822265625
1717603659.3093178,399360,-16641.822265625
1717603698.8487563,401408,-16639.69921875
1717603738.4865263,403456,-16639.69921875
1717603778.0732195,405504,-16632.951171875
1717603817.6940715,407552,-16632.951171875
1717603857.2395225,409600,-16632.951171875
1717603896.844421,411648,-16628.0234375
1717603936.3189368,413696,-16628.0234375
1717603975.985307,415744,-16625.41015625
1717604015.6095483,417792,-16625.41015625
1717604055.1290488,419840,-16625.41015625
1717604094.6518416,421888,-16617.0
1717604134.1031551,423936,-16617.0
1717604173.701444,425984,-16612.0703125
1717604213.180024,428032,-16612.0703125
1717604252.6801517,430080,-16602.8828125
1717604292.2146513,432128,-16602.8828125
1717604331.791558,434176,-16602.8828125
1717604371.39608,436224,-16596.23046875
1717604411.028711,438272,-16596.23046875
1717604450.5138142,440320,-16596.533203125
1717604490.101914,442368,-16596.533203125
1717604529.6541252,444416,-16596.533203125
1717604569.1858652,446464,-16592.80859375
1717604608.919952,448512,-16592.80859375
1717604648.4613504,450560,-16583.666015625
1717604688.0118818,452608,-16583.666015625
1717604727.5263565,454656,-16583.666015625
1717604767.0638006,456704,-16579.603515625
1717604806.5618258,458752,-16579.603515625
1717604846.2282379,460800,-16574.95703125
1717604885.7503893,462848,-16574.95703125
1717604925.2316132,464896,-16574.95703125
1717604964.773642,466944,-16571.04296875
1717605004.265691,468992,-16571.04296875
1717605043.7568262,471040,-16570.0859375
1717605083.3532822,473088,-16570.0859375
1717605122.7705884,475136,-16559.630859375
1717605162.1768012,477184,-16559.630859375
1717605201.6890712,479232,-16559.630859375
1717605241.1366806,481280,-16556.53125
1717605280.646883,483328,-16556.53125
1717605320.262066,485376,-16554.53515625
1717605359.8095765,487424,-16554.53515625
1717605399.430328,489472,-16554.53515625
1717605438.9834278,491520,-16550.15234375
1717605478.4895053,493568,-16550.15234375
1717605518.14872,495616,-16546.060546875
1717605557.7837956,497664,-16546.060546875
1717605597.3263512,499712,-16546.060546875
1717605636.8795528,501760,-16539.970703125
1717605676.394815,503808,-16539.970703125
1717605715.9519036,505856,-16399.630859375
1717605755.4598308,507904,-16399.630859375
1717605795.1028728,509952,-16399.630859375
1717605834.668131,512000,-16326.259765625
1717605874.1994457,514048,-16326.259765625
1717605913.955476,516096,-16287.83984375
1717605953.586802,518144,-16287.83984375
1717605993.062345,520192,-16259.419921875
1717606032.4956262,522240,-16259.419921875
1717606072.0848098,524288,-16259.419921875
1717606111.66383,526336,-16237.1904296875
1717606151.3051856,528384,-16237.1904296875
1717606190.9964526,530432,-16213.4599609375
1717606230.545302,532480,-16213.4599609375
1717606270.0965717,534528,-16213.4599609375
1717606309.6788416,536576,-16195.4501953125
1717606349.2415335,538624,-16195.4501953125
1717606388.8213384,540672,-16181.009765625
1717606428.3910553,542720,-16181.009765625
1717606467.9790409,544768,-16181.009765625
1717606507.5248802,546816,-16177.7197265625
1717606547.1174042,548864,-16177.7197265625
1717606586.700569,550912,-16164.01953125
1717606626.2706945,552960,-16164.01953125
1717606665.8096077,555008,-16153.150390625
1717606705.362661,557056,-16153.150390625
1717606744.87394,559104,-16153.150390625
1717606784.4365342,561152,-16143.3203125
1717606824.1034257,563200,-16143.3203125
1717606863.897795,565248,-16141.1904296875
1717606903.456186,567296,-16141.1904296875
1717606943.0574625,569344,-16141.1904296875
1717606982.5950572,571392,-16140.01953125
1717607021.9833264,573440,-16140.01953125
1717607061.4903417,575488,-16139.6201171875
1717607101.0456295,577536,-16139.6201171875
1717607140.6600678,579584,-16139.6201171875
1717607180.1408849,581632,-16136.5498046875
1717607219.7636688,583680,-16136.5498046875
1717607259.4194744,585728,-16128.919921875
1717607298.9183497,587776,-16128.919921875
1717607338.5348554,589824,-16128.919921875
1717607378.0648549,591872,-16132.3603515625
1717607417.631344,593920,-16132.3603515625
1717607457.152822,595968,-16129.490234375
1717607496.6753044,598016,-16129.490234375
1717607536.3181586,600064,-16127.509765625
1717607576.0049484,602112,-16127.509765625
1717607615.5179026,604160,-16127.509765625
1717607654.998018,606208,-16130.009765625
1717607694.4696271,608256,-16130.009765625
1717607733.9486372,610304,-16127.1796875
1717607773.8129582,612352,-16127.1796875
1717607813.253925,614400,-16127.1796875
1717607852.7178748,616448,-16126.7197265625
1717607892.199352,618496,-16126.7197265625
1717607931.6748605,620544,-16124.759765625
1717607971.1328819,622592,-16124.759765625
1717608010.5478942,624640,-16124.759765625
1717608050.1362233,626688,-16121.9296875
1717608089.6526475,628736,-16121.9296875
1717608129.1639442,630784,-16122.16015625
1717608168.8130875,632832,-16122.16015625
1717608208.3182614,634880,-16122.16015625
1717608247.9013872,636928,-16120.3896484375
1717608287.4412825,638976,-16120.3896484375
1717608327.0384307,641024,-16123.48046875
1717608366.500273,643072,-16123.48046875
1717608406.0144107,645120,-16123.1904296875
1717608445.5812078,647168,-16123.1904296875
1717608485.1138053,649216,-16123.1904296875
1717608524.6327264,651264,-16124.009765625
1717608564.1912448,653312,-16124.009765625
1717608603.716736,655360,-16121.41015625
1717608643.2281582,657408,-16121.41015625
1717608682.7955766,659456,-16121.41015625
1717608722.3921235,661504,-16122.0400390625
1717608761.912878,663552,-16122.0400390625
1717608801.528408,665600,-16122.9599609375
1717608841.0975475,667648,-16122.9599609375
1717608880.6614535,669696,-16122.9599609375
1717608920.2038875,671744,-16125.9599609375
1717608959.768077,673792,-16125.9599609375
1717608999.3810592,675840,-16120.1298828125
1717609039.0113752,677888,-16120.1298828125
1717609078.6975126,679936,-16120.1298828125
1717609118.2385077,681984,-16121.8896484375
1717609157.759416,684032,-16121.8896484375
1717609197.2714293,686080,-16123.9296875
1717609236.8020337,688128,-16123.9296875
1717609276.409374,690176,-16120.8798828125
1717609315.824708,692224,-16120.8798828125
1717609355.3692303,694272,-16120.8798828125
1717609394.8407407,696320,-16116.1904296875
1717609434.414589,698368,-16116.1904296875
1717609473.9634674,700416,-16118.6298828125
1717609513.4788346,702464,-16118.6298828125
1717609553.225915,704512,-16118.6298828125
1717609592.6919177,706560,-16118.2099609375
1717609632.2004,708608,-16118.2099609375
1717609671.7576485,710656,-16119.6904296875
1717609711.3933187,712704,-16119.6904296875
1717609750.9460938,714752,-16119.6904296875
1717609790.532607,716800,-16119.41015625
1717609830.146682,718848,-16119.41015625
1717609869.7230866,720896,-16122.08984375
1717609909.3731093,722944,-16122.08984375
1717609948.8589833,724992,-16122.08984375
1717609988.4005373,727040,-16122.990234375
1717610027.9788175,729088,-16122.990234375
1717610067.5462503,731136,-16124.2900390625
1717610107.0525692,733184,-16124.2900390625
1717610146.5759985,735232,-16125.26953125
1717610186.1431534,737280,-16125.26953125
1717610225.6165588,739328,-16125.26953125
1717610265.3098695,741376,-16122.919921875
1717610304.8846328,743424,-16122.919921875
1717610344.504491,745472,-16123.8798828125
1717610384.0460927,747520,-16123.8798828125
1717610423.7099133,749568,-16123.8798828125
1717610463.3080223,751616,-16122.0400390625
1717610502.767592,753664,-16122.0400390625
1717610542.3388517,755712,-16123.3095703125
1717610581.9316578,757760,-16123.3095703125
1717610621.376677,759808,-16123.3095703125
1717610661.0748236,761856,-16122.4404296875
1717610700.5520782,763904,-16122.4404296875
1717610739.9104655,765952,-16123.650390625
1717610779.5043302,768000,-16123.650390625
1717610819.0089068,770048,-16121.73046875
1717610858.8403878,772096,-16121.73046875
1717610898.3951135,774144,-16121.73046875
1717610937.8843756,776192,-16120.2001953125
1717610977.4371855,778240,-16120.2001953125
1717611016.9969034,780288,-16126.5703125
1717611056.553458,782336,-16126.5703125
1717611096.0589237,784384,-16126.5703125
1717611135.669639,786432,-16125.240234375
1717611175.181449,788480,-16125.240234375
1717611214.7167177,790528,-16127.9296875
1717611254.2568972,792576,-16127.9296875
1717611293.8846753,794624,-16127.9296875
1717611333.5028334,796672,-16125.73046875
1717611373.0093307,798720,-16125.73046875
1717611412.5036433,800768,-16126.8095703125
1717611452.0365467,802816,-16126.8095703125
1717611491.4844532,804864,-16126.8095703125
1717611531.0476103,806912,-16132.5400390625
1717611570.539926,808960,-16132.5400390625
1717611610.0425491,811008,-16130.2197265625
1717611649.5057988,813056,-16130.2197265625
1717611688.9698381,815104,-16128.580078125
1717611728.4269443,817152,-16128.580078125
1717611767.8475213,819200,-16128.580078125
1717611807.3184106,821248,-16130.7998046875
1717611846.8864856,823296,-16130.7998046875
1717611886.4143217,825344,-16127.740234375
1717611925.8388336,827392,-16127.740234375
1717611965.1995738,829440,-16127.740234375
1717612004.6416595,831488,-16123.2197265625
1717612044.1037853,833536,-16123.2197265625
1717612083.7348573,835584,-16124.8603515625
1717612123.2006755,837632,-16124.8603515625
1717612162.629381,839680,-16124.8603515625
1717612202.0675268,841728,-16125.83984375
1717612241.5059447,843776,-16125.83984375
1717612280.963849,845824,-16127.5
1717612320.457272,847872,-16127.5
1717612359.8990486,849920,-16127.5
1717612399.3692844,851968,-16129.4296875
1717612438.8498302,854016,-16129.4296875
1717612478.3676844,856064,-16127.7001953125
1717612517.7600257,858112,-16127.7001953125
1717612557.2855065,860160,-16131.3701171875
1717612596.9128964,862208,-16131.3701171875
1717612636.589245,864256,-16131.3701171875
1717612676.0206761,866304,-16132.150390625
1717612715.430233,868352,-16132.150390625
1717612754.835552,870400,-16132.26953125
1717612794.409593,872448,-16132.26953125
1717612834.0269873,874496,-16132.26953125
1717612873.7713406,876544,-16130.33984375
1717612913.3127298,878592,-16130.33984375
1717612952.8237033,880640,-16141.1298828125
1717612992.2020025,882688,-16141.1298828125
1717613031.637054,884736,-16141.1298828125
1717613071.0697854,886784,-16138.849609375
1717613110.5770664,888832,-16138.849609375
1717613150.0428216,890880,-16140.51953125
1717613189.5525365,892928,-16140.51953125
1717613229.030895,894976,-16140.51953125
1717613268.7578306,897024,-16142.2197265625
1717613308.200005,899072,-16142.2197265625
1717613347.7016065,901120,-16137.0703125
1717613387.075326,903168,-16137.0703125
1717613426.5286326,905216,-16137.8701171875
1717613466.00902,907264,-16137.8701171875
1717613505.532548,909312,-16137.8701171875
1717613545.061493,911360,-16143.0400390625
1717613584.5378778,913408,-16143.0400390625
1717613624.0557077,915456,-16142.7998046875
1717613663.7438352,917504,-16142.7998046875
1717613703.1619444,919552,-16142.7998046875
1717613742.5999732,921600,-16148.330078125
1717613782.0686505,923648,-16148.330078125
1717613821.624203,925696,-16146.8896484375
1717613861.0553348,927744,-16146.8896484375
1717613900.4939911,929792,-16146.8896484375
1717613939.9733434,931840,-16147.2197265625
1717613979.4287746,933888,-16147.2197265625
1717614018.8928628,935936,-16146.1103515625
1717614058.3744645,937984,-16146.1103515625
1717614097.7862942,940032,-16138.5400390625
1717614137.1770887,942080,-16138.5400390625
1717614176.6603234,944128,-16138.5400390625
1717614216.1334147,946176,-16137.76953125
1717614255.628936,948224,-16137.76953125
1717614295.3328216,950272,-16138.51953125
1717614334.7882886,952320,-16138.51953125
1717614374.333873,954368,-16138.51953125
1717614413.7786973,956416,-16139.7197265625
1717614453.2162488,958464,-16139.7197265625
1717614492.700409,960512,-16139.9501953125
1717614532.272264,962560,-16139.9501953125
1717614571.769226,964608,-16139.9501953125
1717614611.3437839,966656,-16138.75
1717614650.8700273,968704,-16138.75
1717614690.3283305,970752,-16138.4697265625
1717614729.7254312,972800,-16138.4697265625
1717614769.180275,974848,-16138.4697265625
1717614808.7499588,976896,-16142.4296875
1717614848.1112497,978944,-16142.4296875
1717614887.4885585,980992,-16144.7998046875
1717614926.92003,983040,-16144.7998046875
1717614966.4066992,985088,-16140.6396484375
1717615005.834065,987136,-16140.6396484375
1717615045.3715162,989184,-16140.6396484375
1717615084.8052127,991232,-16138.5302734375
1717615124.253788,993280,-16138.5302734375
1717615163.7930272,995328,-16135.6298828125
1717615203.2629738,997376,-16135.6298828125
1717615242.6796887,999424,-16135.6298828125
1717615282.0535202,1001472,-16134.4697265625


==> 1_no_up-to-vector_poisson.csv <==
Wall time,Step,Value
1717596082.2954905,6144,-35712.0
1717596120.935694,8192,-35712.0
1717596159.919972,10240,-30863.5
1717596199.029763,12288,-30863.5
1717596238.0207286,14336,-30863.5
1717596276.8658388,16384,-28393.666015625
1717596315.932825,18432,-28393.666015625
1717596354.6054053,20480,-26703.5
1717596394.062384,22528,-26703.5
1717596433.472236,24576,-26703.5
1717596472.9565477,26624,-25625.19921875
1717596512.3492992,28672,-25625.19921875
1717596551.8668876,30720,-24835.5
1717596591.1552763,32768,-24835.5
1717596630.4427385,34816,-24835.5
1717596669.7997618,36864,-24219.28515625
1717596709.3728752,38912,-24219.28515625
1717596748.8497632,40960,-23712.875
1717596788.2402456,43008,-23712.875
1717596827.7299087,45056,-23289.111328125
1717596867.1753867,47104,-23289.111328125
1717596906.6569908,49152,-23289.111328125
1717596946.04726,51200,-22918.400390625
1717596985.4068274,53248,-22918.400390625
1717597024.7949955,55296,-22612.36328125
1717597064.3492007,57344,-22612.36328125
1717597104.0083933,59392,-22612.36328125
1717597143.5223167,61440,-22335.75
1717597183.011133,63488,-22335.75
1717597222.3836894,65536,-22096.5390625
1717597261.8719356,67584,-22096.5390625
1717597301.3258188,69632,-22096.5390625
1717597340.5712326,71680,-21861.427734375
1717597380.1616938,73728,-21861.427734375
1717597419.5624382,75776,-21680.19921875
1717597458.986181,77824,-21680.19921875
1717597498.4024084,79872,-21680.19921875
1717597537.8491607,81920,-21521.0
1717597577.3412802,83968,-21521.0
1717597616.7367296,86016,-21369.05859375
1717597656.1686687,88064,-21369.05859375
1717597695.5697103,90112,-21207.5546875
1717597735.1730087,92160,-21207.5546875
1717597774.6089787,94208,-21207.5546875
1717597813.9773307,96256,-21055.736328125
1717597853.3249214,98304,-21055.736328125
1717597892.7160406,100352,-20952.099609375
1717597932.322531,102400,-20952.099609375
1717597971.8671758,104448,-20952.099609375
1717598011.3380995,106496,-20823.333984375
1717598050.7653084,108544,-20823.333984375
1717598090.1381385,110592,-20743.318359375
1717598129.4829752,112640,-20743.318359375
1717598168.9951587,114688,-20743.318359375
1717598208.3811705,116736,-20648.3046875
1717598247.833704,118784,-20648.3046875
1717598287.2112222,120832,-20571.625
1717598326.6025698,122880,-20571.625
1717598366.1257124,124928,-20571.625
1717598405.4404845,126976,-20497.439453125
1717598444.8509064,129024,-20497.439453125
1717598484.2992885,131072,-20415.5390625
1717598524.0072098,133120,-20415.5390625
1717598563.4835124,135168,-20343.111328125
1717598602.9076173,137216,-20343.111328125
1717598642.3372264,139264,-20343.111328125
1717598681.7439191,141312,-20290.5
1717598721.221738,143360,-20290.5
1717598760.457825,145408,-20257.896484375
1717598799.9437766,147456,-20257.896484375
1717598839.356381,149504,-20257.896484375
1717598878.8265572,151552,-20196.43359375
1717598918.3269224,153600,-20196.43359375
1717598957.9924831,155648,-20137.515625
1717598997.351775,157696,-20137.515625
1717599036.7035062,159744,-20137.515625
1717599076.132955,161792,-20091.21875
1717599115.5549228,163840,-20091.21875
1717599155.0581126,165888,-20053.96875
1717599194.4775405,167936,-20053.96875
1717599233.951657,169984,-20053.96875
1717599273.407333,172032,-20006.17578125
1717599312.859192,174080,-20006.17578125
1717599352.2651446,176128,-19967.029296875
1717599391.7186754,178176,-19967.029296875
1717599431.191276,180224,-19908.166015625
1717599470.6507668,182272,-19908.166015625
1717599510.0642607,184320,-19908.166015625
1717599549.4209447,186368,-19868.216796875
1717599589.1116853,188416,-19868.216796875
1717599628.7123811,190464,-19830.39453125
1717599668.08672,192512,-19830.39453125
1717599707.4894567,194560,-19830.39453125
1717599746.9157188,196608,-19797.359375
1717599786.526852,198656,-19797.359375
1717599825.906806,200704,-19770.625
1717599865.2138128,202752,-19770.625
1717599904.661734,204800,-19770.625
1717599944.0290642,206848,-19750.70703125
1717599983.379353,208896,-19750.70703125
1717600022.7473092,210944,-19725.572265625
1717600062.275014,212992,-19725.572265625
1717600101.6706355,215040,-19699.09375
1717600141.3168576,217088,-19699.09375
1717600180.6631527,219136,-19699.09375
1717600219.9661844,221184,-19666.408203125
1717600259.4310026,223232,-19666.408203125
1717600298.9225907,225280,-19645.421875
1717600338.3148208,227328,-19645.421875
1717600377.6106584,229376,-19645.421875
1717600417.0060225,231424,-19611.34765625
1717600456.3891497,233472,-19611.34765625
1717600495.8300824,235520,-19587.3828125
1717600535.356986,237568,-19587.3828125
1717600574.610923,239616,-19587.3828125
1717600614.0394216,241664,-19562.603515625
1717600653.4273858,243712,-19562.603515625
1717600692.8889372,245760,-19543.81640625
1717600732.3788426,247808,-19543.81640625
1717600771.8722155,249856,-19543.81640625
1717600811.4167259,251904,-19524.599609375
1717600850.9009998,253952,-19524.599609375
1717600890.5392818,256000,-19515.353515625
1717600930.0722544,258048,-19515.353515625
1717600969.663217,260096,-19500.55859375
1717601009.260503,262144,-19500.55859375
1717601049.0859404,264192,-19500.55859375
1717601088.820428,266240,-19480.962890625
1717601128.2530646,268288,-19480.962890625
1717601167.9062922,270336,-19469.796875
1717601207.405778,272384,-19469.796875
1717601246.9543414,274432,-19469.796875
1717601286.4828153,276480,-19457.400390625
1717601326.0061944,278528,-19457.400390625
1717601365.5162072,280576,-19444.197265625
1717601404.9925258,282624,-19444.197265625
1717601444.439886,284672,-19444.197265625
1717601483.963333,286720,-19424.298828125
1717601523.461276,288768,-19424.298828125
1717601562.9913936,290816,-19414.982421875
1717601602.4572592,292864,-19414.982421875
1717601641.9085073,294912,-19414.982421875
1717601681.426499,296960,-19401.185546875
1717601721.081589,299008,-19401.185546875
1717601760.5962284,301056,-19390.1328125
1717601800.2285814,303104,-19390.1328125
1717601839.7734385,305152,-19374.41015625
1717601879.3331482,307200,-19374.41015625
1717601918.9845788,309248,-19374.41015625
1717601958.428596,311296,-19360.693359375
1717601998.039892,313344,-19360.693359375
1717602037.6049986,315392,-19350.69921875
1717602077.1066592,317440,-19350.69921875
1717602116.5643892,319488,-19350.69921875
1717602156.0935075,321536,-19344.40625
1717602195.7185514,323584,-19344.40625
1717602235.265402,325632,-19324.908203125
1717602274.7664988,327680,-19324.908203125
1717602314.3497515,329728,-19324.908203125
1717602353.905419,331776,-19317.197265625
1717602393.4140751,333824,-19317.197265625
1717602432.9988008,335872,-19311.791015625
1717602472.6324239,337920,-19311.791015625
1717602512.1441522,339968,-19311.791015625
1717602551.7412255,342016,-19300.17578125
1717602591.2459378,344064,-19300.17578125
1717602630.7520363,346112,-19287.986328125
1717602670.313506,348160,-19287.986328125
1717602709.874793,350208,-19289.728515625
1717602749.4695973,352256,-19289.728515625
1717602789.1035502,354304,-19289.728515625
1717602828.6664824,356352,-19284.916015625
1717602868.1879237,358400,-19284.916015625
1717602907.624251,360448,-19274.84765625
1717602947.1740966,362496,-19274.84765625
1717602986.7554307,364544,-19274.84765625
1717603026.4293904,366592,-19262.24609375
1717603065.8919814,368640,-19262.24609375
1717603105.3540032,370688,-19256.73046875
1717603144.8529665,372736,-19256.73046875
1717603184.3663425,374784,-19256.73046875
1717603224.1241071,376832,-19251.42578125
1717603263.87063,378880,-19251.42578125
1717603303.435834,380928,-19247.591796875
1717603342.846771,382976,-19247.591796875
1717603382.4024532,385024,-19244.779296875
1717603421.8623736,387072,-19244.779296875
1717603461.3882997,389120,-19244.779296875
1717603501.0173938,391168,-19234.9609375
1717603540.6019359,393216,-19234.9609375
1717603580.1397655,395264,-19222.796875
1717603619.8224506,397312,-19222.796875
1717603659.325151,399360,-19222.796875
1717603698.8482814,401408,-19213.6875
1717603738.468903,403456,-19213.6875
1717603778.0632138,405504,-19208.60546875
1717603817.696921,407552,-19208.60546875
1717603857.2401528,409600,-19208.60546875
1717603896.8406408,411648,-19199.572265625
1717603936.330151,413696,-19199.572265625
1717603975.9694953,415744,-19189.384765625
1717604015.598469,417792,-19189.384765625
1717604055.1169116,419840,-19189.384765625
1717604094.6360507,421888,-19181.333984375
1717604134.0944972,423936,-19181.333984375
1717604173.6991744,425984,-19177.447265625
1717604213.1692085,428032,-19177.447265625
1717604252.6686172,430080,-19172.232421875
1717604292.2083766,432128,-19172.232421875
1717604331.7789197,434176,-19172.232421875
1717604371.3829212,436224,-19166.953125
1717604411.002948,438272,-19166.953125
1717604450.5114908,440320,-19161.658203125
1717604490.1019871,442368,-19161.658203125
1717604529.6536028,444416,-19161.658203125
1717604569.1760674,446464,-19156.19140625
1717604608.9165611,448512,-19156.19140625
1717604648.4648147,450560,-19148.666015625
1717604688.0094268,452608,-19148.666015625
1717604727.5412655,454656,-19148.666015625
1717604767.0616484,456704,-19141.451171875
1717604806.5645504,458752,-19141.451171875
1717604846.2300687,460800,-19133.130859375
1717604885.7646086,462848,-19133.130859375
1717604925.2221208,464896,-19133.130859375
1717604964.7749388,466944,-19133.880859375
1717605004.2737496,468992,-19133.880859375
1717605043.75371,471040,-19132.904296875
1717605083.301507,473088,-19132.904296875
1717605122.7001057,475136,-19127.990234375
1717605162.1789448,477184,-19127.990234375
1717605201.6878965,479232,-19127.990234375
1717605241.1377149,481280,-19122.5
1717605280.6460166,483328,-19122.5
1717605320.2808933,485376,-19123.041015625
1717605359.8265278,487424,-19123.041015625
1717605399.4318912,489472,-19123.041015625
1717605438.985613,491520,-19113.826171875
1717605478.5021393,493568,-19113.826171875
1717605518.1459043,495616,-19104.6875
1717605557.791751,497664,-19104.6875
1717605597.3263264,499712,-19104.6875
1717605636.865371,501760,-19099.939453125
1717605676.3729315,503808,-19099.939453125
1717605715.9531448,505856,-18927.25
1717605755.458052,507904,-18927.25
1717605795.0903366,509952,-18927.25
1717605834.669042,512000,-18848.189453125
1717605874.2014756,514048,-18848.189453125
1717605913.9534898,516096,-18805.66015625
1717605953.5047836,518144,-18805.66015625
1717605992.9945292,520192,-18774.609375
1717606032.463142,522240,-18774.609375
1717606072.0488534,524288,-18774.609375
1717606111.6484034,526336,-18749.58984375
1717606151.293694,528384,-18749.58984375
1717606190.990384,530432,-18728.4296875
1717606230.5246494,532480,-18728.4296875
1717606270.0804245,534528,-18728.4296875
1717606309.6764312,536576,-18714.30078125
1717606349.242508,538624,-18714.30078125
1717606388.8228817,540672,-18699.51953125
1717606428.38909,542720,-18699.51953125
1717606467.9785888,544768,-18699.51953125
1717606507.517865,546816,-18690.26953125
1717606547.1089263,548864,-18690.26953125
1717606586.685752,550912,-18683.01953125
1717606626.2545168,552960,-18683.01953125
1717606665.8060904,555008,-18676.240234375
1717606705.3549027,557056,-18676.240234375
1717606744.862971,559104,-18676.240234375
1717606784.4372013,561152,-18665.779296875
1717606824.0574822,563200,-18665.779296875
1717606863.8628554,565248,-18664.900390625
1717606903.4562404,567296,-18664.900390625
1717606943.0584316,569344,-18664.900390625
1717606982.597085,571392,-18665.08984375
1717607021.985007,573440,-18665.08984375
1717607061.49252,575488,-18664.900390625
1717607101.0559564,577536,-18664.900390625
1717607140.650647,579584,-18664.900390625
1717607180.1300263,581632,-18660.7109375
1717607219.7636461,583680,-18660.7109375
1717607259.42003,585728,-18652.990234375
1717607298.930176,587776,-18652.990234375
1717607338.5272596,589824,-18652.990234375
1717607378.0726871,591872,-18652.990234375
1717607417.634982,593920,-18652.990234375
1717607457.139193,595968,-18655.080078125
1717607496.6819973,598016,-18655.080078125
1717607536.3319376,600064,-18654.650390625
1717607576.0261722,602112,-18654.650390625
1717607615.5106947,604160,-18654.650390625
1717607655.0020473,606208,-18658.3203125
1717607694.4612262,608256,-18658.3203125
1717607733.9543183,610304,-18656.66015625
1717607773.7912695,612352,-18656.66015625
1717607813.2389448,614400,-18656.66015625
1717607852.7127876,616448,-18653.869140625
1717607892.1922128,618496,-18653.869140625
1717607931.6490092,620544,-18649.140625
1717607971.0892966,622592,-18649.140625
1717608010.5344012,624640,-18649.140625
1717608050.1260254,626688,-18644.7890625
1717608089.639379,628736,-18644.7890625
1717608129.1762552,630784,-18643.390625
1717608168.8101656,632832,-18643.390625
1717608208.319631,634880,-18643.390625
1717608247.9012969,636928,-18644.169921875
1717608287.4403312,638976,-18644.169921875
1717608326.9912827,641024,-18639.91015625
1717608366.4866822,643072,-18639.91015625
1717608406.0148711,645120,-18633.44921875
1717608445.5657506,647168,-18633.44921875
1717608485.0818071,649216,-18633.44921875
1717608524.6224713,651264,-18635.169921875
1717608564.191578,653312,-18635.169921875
1717608603.718033,655360,-18635.0703125
1717608643.219598,657408,-18635.0703125
1717608682.8093808,659456,-18635.0703125
1717608722.401202,661504,-18634.880859375
1717608761.9154751,663552,-18634.880859375
1717608801.5325391,665600,-18633.6796875
1717608841.1107469,667648,-18633.6796875
1717608880.6937962,669696,-18633.6796875
1717608920.2377036,671744,-18637.75
1717608959.8033116,673792,-18637.75
1717608999.4199324,675840,-18630.759765625
1717609039.0303164,677888,-18630.759765625
1717609078.7011962,679936,-18630.759765625
1717609118.2312937,681984,-18644.94921875
1717609157.7492647,684032,-18644.94921875
1717609197.2712295,686080,-18647.130859375
1717609236.8098752,688128,-18647.130859375
1717609276.3889582,690176,-18649.279296875
1717609315.8175085,692224,-18649.279296875
1717609355.3565943,694272,-18649.279296875
1717609394.8455694,696320,-18651.080078125
1717609434.4074652,698368,-18651.080078125
1717609473.9622238,700416,-18652.470703125
1717609513.4607222,702464,-18652.470703125
1717609553.1733189,704512,-18652.470703125
1717609592.6682904,706560,-18652.919921875
1717609632.201449,708608,-18652.919921875
1717609671.7598293,710656,-18647.439453125
1717609711.4148378,712704,-18647.439453125
1717609750.9435809,714752,-18647.439453125
1717609790.5397952,716800,-18648.0390625
1717609830.1611407,718848,-18648.0390625
1717609869.750648,720896,-18646.150390625
1717609909.3693712,722944,-18646.150390625
1717609948.8613398,724992,-18646.150390625
1717609988.4006155,727040,-18641.349609375
1717610027.9767385,729088,-18641.349609375
1717610067.5449245,731136,-18647.580078125
1717610107.0362368,733184,-18647.580078125
1717610146.5545843,735232,-18647.810546875
1717610186.1207955,737280,-18647.810546875
1717610225.6380477,739328,-18647.810546875
1717610265.3047452,741376,-18646.91015625
1717610304.8852963,743424,-18646.91015625
1717610344.5023553,745472,-18646.529296875
1717610384.0241246,747520,-18646.529296875
1717610423.6988099,749568,-18646.529296875
1717610463.3077638,751616,-18644.41015625
1717610502.7671268,753664,-18644.41015625
1717610542.339305,755712,-18645.779296875
1717610581.9149055,757760,-18645.779296875
1717610621.363067,759808,-18645.779296875
1717610661.0704455,761856,-18650.119140625
1717610700.5489628,763904,-18650.119140625
1717610739.9023817,765952,-18648.220703125
1717610779.4956627,768000,-18648.220703125
1717610818.9965594,770048,-18641.94921875
1717610858.8354878,772096,-18641.94921875
1717610898.3795788,774144,-18641.94921875
1717610937.885098,776192,-18642.759765625
1717610977.438422,778240,-18642.759765625
1717611016.9952738,780288,-18641.9296875
1717611056.5540414,782336,-18641.9296875
1717611096.074501,784384,-18641.9296875
1717611135.689822,786432,-18644.66015625
1717611175.1800454,788480,-18644.66015625
1717611214.716986,790528,-18643.4296875
1717611254.2654283,792576,-18643.4296875
1717611293.8824234,794624,-18643.4296875
1717611333.480425,796672,-18643.6796875
1717611372.9902663,798720,-18643.6796875
1717611412.4894803,800768,-18642.669921875
1717611452.0276957,802816,-18642.669921875
1717611491.4814196,804864,-18642.669921875
1717611531.049021,806912,-18649.490234375
1717611570.540108,808960,-18649.490234375
1717611610.0425699,811008,-18647.740234375
1717611649.505674,813056,-18647.740234375
1717611688.959547,815104,-18641.01953125
1717611728.4165795,817152,-18641.01953125
1717611767.8541205,819200,-18641.01953125
1717611807.3173475,821248,-18646.48046875
1717611846.868216,823296,-18646.48046875
1717611886.400912,825344,-18649.05078125
1717611925.8232718,827392,-18649.05078125
1717611965.1701908,829440,-18649.05078125
1717612004.644607,831488,-18653.080078125
1717612044.093171,833536,-18653.080078125
1717612083.7369688,835584,-18647.720703125
1717612123.200819,837632,-18647.720703125
1717612162.639738,839680,-18647.720703125
1717612202.0726614,841728,-18647.419921875
1717612241.523267,843776,-18647.419921875
1717612280.9785407,845824,-18650.4296875
1717612320.456779,847872,-18650.4296875
1717612359.9035137,849920,-18650.4296875
1717612399.3639395,851968,-18645.16015625
1717612438.848174,854016,-18645.16015625
1717612478.367472,856064,-18639.16015625
1717612517.7575493,858112,-18639.16015625
1717612557.267238,860160,-18647.150390625
1717612596.895743,862208,-18647.150390625
1717612636.578793,864256,-18647.150390625
1717612676.022053,866304,-18655.869140625
1717612715.4397418,868352,-18655.869140625
1717612754.835448,870400,-18658.73046875
1717612794.4100552,872448,-18658.73046875
1717612834.012213,874496,-18658.73046875
1717612873.7569838,876544,-18656.810546875
1717612913.1869094,878592,-18656.810546875
1717612952.624745,880640,-18655.9609375
1717612992.116476,882688,-18655.9609375
1717613031.6152132,884736,-18655.9609375
1717613071.0695155,886784,-18652.58984375
1717613110.5649784,888832,-18652.58984375
1717613150.0421364,890880,-18656.919921875
1717613189.51448,892928,-18656.919921875
1717613229.0092833,894976,-18656.919921875
1717613268.7430182,897024,-18664.0390625
1717613308.1997411,899072,-18664.0390625
1717613347.70019,901120,-18671.0
1717613387.0773528,903168,-18671.0
1717613426.5445542,905216,-18666.25
1717613466.0105214,907264,-18666.25
1717613505.529493,909312,-18666.25
1717613545.0622253,911360,-18666.91015625
1717613584.5475962,913408,-18666.91015625
1717613624.0695043,915456,-18670.2109375
1717613663.7419882,917504,-18670.2109375
1717613703.1956186,919552,-18670.2109375
1717613742.6017628,921600,-18672.4609375
1717613782.0669186,923648,-18672.4609375
1717613821.6167388,925696,-18663.73046875
1717613861.0455565,927744,-18663.73046875
1717613900.4683485,929792,-18663.73046875
1717613939.9615862,931840,-18667.01953125
1717613979.426597,933888,-18667.01953125
1717614018.860295,935936,-18664.369140625
1717614058.3544455,937984,-18664.369140625
1717614097.7883217,940032,-18665.2109375
1717614137.1877701,942080,-18665.2109375
1717614176.6771762,944128,-18665.2109375
1717614216.13326,946176,-18662.470703125
1717614255.614614,948224,-18662.470703125
1717614295.3237562,950272,-18660.51953125
1717614334.770527,952320,-18660.51953125
1717614374.3368812,954368,-18660.51953125
1717614413.7765522,956416,-18661.650390625
1717614453.2159722,958464,-18661.650390625
1717614492.700585,960512,-18667.740234375
1717614532.216032,962560,-18667.740234375
1717614571.7428768,964608,-18667.740234375
1717614611.3307319,966656,-18658.439453125
1717614650.8061934,968704,-18658.439453125
1717614690.2870653,970752,-18652.5703125
1717614729.733908,972800,-18652.5703125
1717614769.1392748,974848,-18652.5703125
1717614808.7390623,976896,-18654.650390625
1717614848.1084719,978944,-18654.650390625
1717614887.5069144,980992,-18655.16015625
1717614926.9327557,983040,-18655.16015625
1717614966.4092607,985088,-18647.759765625
1717615005.8480513,987136,-18647.759765625
1717615045.3703325,989184,-18647.759765625
1717615084.7769668,991232,-18652.009765625
1717615124.2543168,993280,-18652.009765625
1717615163.7929914,995328,-18650.650390625
1717615203.2832441,997376,-18650.650390625
1717615242.7003233,999424,-18650.650390625
1717615282.1113803,1001472,-18643.41015625


==> 1_up-to-vector_bounded_poisson.csv <==
Wall time,Step,Value
1717596081.7458313,6144,-18666.0
1717596120.410284,8192,-18666.0
1717596159.330912,10240,-18747.0
1717596198.4176779,12288,-18747.0
1717596237.2395403,14336,-18747.0
1717596276.266193,16384,-18573.0
1717596315.228051,18432,-18573.0
1717596354.2108593,20480,-18517.75
1717596393.9592829,22528,-18517.75
1717596433.4630723,24576,-18517.75
1717596472.989348,26624,-18518.0
1717596512.3515422,28672,-18518.0
1717596551.8639362,30720,-18473.0
1717596591.158246,32768,-18473.0
1717596630.4430635,34816,-18473.0
1717596669.814865,36864,-18447.142578125
1717596709.3716338,38912,-18447.142578125
1717596748.8603268,40960,-18480.375
1717596788.237178,43008,-18480.375
1717596827.7284648,45056,-18452.111328125
1717596867.177831,47104,-18452.111328125
1717596906.6780417,49152,-18452.111328125
1717596946.0524764,51200,-18409.69921875
1717596985.4037216,53248,-18409.69921875
1717597024.7960317,55296,-18375.2734375
1717597064.3485508,57344,-18375.2734375
1717597103.971644,59392,-18375.2734375
1717597143.5197327,61440,-18351.083984375
1717597182.9924812,63488,-18351.083984375
1717597222.3866282,65536,-18330.154296875
1717597261.8719394,67584,-18330.154296875
1717597301.3284411,69632,-18330.154296875
1717597340.5717726,71680,-18295.21484375
1717597380.160268,73728,-18295.21484375
1717597419.5592098,75776,-18266.8671875
1717597458.9822538,77824,-18266.8671875
1717597498.3808746,79872,-18266.8671875
1717597537.832453,81920,-18247.0
1717597577.3304532,83968,-18247.0
1717597616.7331934,86016,-18235.529296875
1717597656.1710851,88064,-18235.529296875
1717597695.6033695,90112,-18208.9453125
1717597735.208579,92160,-18208.9453125
1717597774.6299062,94208,-18208.9453125
1717597814.0313218,96256,-18200.578125
1717597853.3711686,98304,-18200.578125
1717597892.7367241,100352,-18194.400390625
1717597932.3262455,102400,-18194.400390625
1717597971.863752,104448,-18194.400390625
1717598011.3392847,106496,-18172.5234375
1717598050.7604852,108544,-18172.5234375
1717598090.152516,110592,-18163.818359375
1717598129.4866033,112640,-18163.818359375
1717598169.013526,114688,-18163.818359375
1717598208.4041262,116736,-18149.826171875
1717598247.833594,118784,-18149.826171875
1717598287.196852,120832,-18111.541015625
1717598326.6018035,122880,-18111.541015625
1717598366.13014,124928,-18111.541015625
1717598405.4246874,126976,-18090.080078125
1717598444.8515654,129024,-18090.080078125
1717598484.2973077,131072,-18074.69140625
1717598524.0229914,133120,-18074.69140625
1717598563.4831822,135168,-18068.07421875
1717598602.9067833,137216,-18068.07421875
1717598642.33573,139264,-18068.07421875
1717598681.7312841,141312,-18068.427734375
1717598721.219645,143360,-18068.427734375
1717598760.4599195,145408,-18070.724609375
1717598799.9463909,147456,-18070.724609375
1717598839.3533075,149504,-18070.724609375
1717598878.8280077,151552,-18051.666015625
1717598918.3278189,153600,-18051.666015625
1717598957.9905193,155648,-18038.2578125
1717598997.3537734,157696,-18038.2578125
1717599036.6846364,159744,-18038.2578125
1717599076.1320772,161792,-18026.59375
1717599115.5508528,163840,-18026.59375
1717599155.0434575,165888,-18013.908203125
1717599194.4588273,167936,-18013.908203125
1717599233.984866,169984,-18013.908203125
1717599273.4062822,172032,-18006.412109375
1717599312.8773088,174080,-18006.412109375
1717599352.285509,176128,-17996.71484375
1717599391.755755,178176,-17996.71484375
1717599431.2083738,180224,-17986.0546875
1717599470.646677,182272,-17986.0546875
1717599510.0592759,184320,-17986.0546875
1717599549.4361992,186368,-17970.541015625
1717599589.0963984,188416,-17970.541015625
1717599628.7081344,190464,-17966.736328125
1717599668.1134512,192512,-17966.736328125
1717599707.486364,194560,-17966.736328125
1717599746.9025393,196608,-17961.1796875
1717599786.5012364,198656,-17961.1796875
1717599825.872282,200704,-17951.650390625
1717599865.2122405,202752,-17951.650390625
1717599904.6601768,204800,-17951.650390625
1717599944.029946,206848,-17943.1953125
1717599983.3744445,208896,-17943.1953125
1717600022.7473981,210944,-17939.26171875
1717600062.2724516,212992,-17939.26171875
1717600101.6710825,215040,-17943.791015625
1717600141.3586104,217088,-17943.791015625
1717600180.686332,219136,-17943.791015625
1717600219.964332,221184,-17939.7265625
1717600259.3888328,223232,-17939.7265625
1717600298.9187815,225280,-17935.8671875
1717600338.3162704,227328,-17935.8671875
1717600377.5954194,229376,-17935.8671875
1717600416.989524,231424,-17931.173828125
1717600456.4039304,233472,-17931.173828125
1717600495.8458161,235520,-17924.638671875
1717600535.3473895,237568,-17924.638671875
1717600574.6114023,239616,-17924.638671875
1717600614.0452785,241664,-17919.396484375
1717600653.429213,243712,-17919.396484375
1717600692.889014,245760,-17916.326171875
1717600732.3762727,247808,-17916.326171875
1717600771.8729434,249856,-17916.326171875
1717600811.4272594,251904,-17913.640625
1717600850.9177992,253952,-17913.640625
1717600890.54728,256000,-17909.09765625
1717600930.0890257,258048,-17909.09765625
1717600969.664317,260096,-17913.095703125
1717601009.2612345,262144,-17913.095703125
1717601049.086647,264192,-17913.095703125
1717601088.816778,266240,-17908.736328125
1717601128.2558463,268288,-17908.736328125
1717601167.926953,270336,-17907.259765625
1717601207.4063952,272384,-17907.259765625
1717601246.9588373,274432,-17907.259765625
1717601286.4813457,276480,-17902.85546875
1717601325.9942627,278528,-17902.85546875
1717601365.5123122,280576,-17892.947265625
1717601404.9915228,282624,-17892.947265625
1717601444.4484985,284672,-17892.947265625
1717601483.9727566,286720,-17889.54296875
1717601523.4619477,288768,-17889.54296875
1717601562.9918249,290816,-17889.03515625
1717601602.464982,292864,-17889.03515625
1717601641.9188614,294912,-17889.03515625
1717601681.42728,296960,-17886.474609375
1717601721.0685422,299008,-17886.474609375
1717601760.595114,301056,-17881.94921875
1717601800.2285883,303104,-17881.94921875
1717601839.759116,305152,-17878.869140625
1717601879.3332188,307200,-17878.869140625
1717601918.9726863,309248,-17878.869140625
1717601958.42875,311296,-17879.85546875
1717601998.0423996,313344,-17879.85546875
1717602037.6070623,315392,-17871.5234375
1717602077.1067464,317440,-17871.5234375
1717602116.549863,319488,-17871.5234375
1717602156.0835807,321536,-17871.171875
1717602195.6996644,323584,-17871.171875
1717602235.2676516,325632,-17863.154296875
1717602274.7727046,327680,-17863.154296875
1717602314.349017,329728,-17863.154296875
1717602353.893884,331776,-17861.318359375
1717602393.4136627,333824,-17861.318359375
1717602432.985993,335872,-17856.044921875
1717602472.6154518,337920,-17856.044921875
1717602512.1263385,339968,-17856.044921875
1717602551.7130578,342016,-17854.3671875
1717602591.2253041,344064,-17854.3671875
1717602630.7317872,346112,-17853.26171875
1717602670.3142092,348160,-17853.26171875
1717602709.8728275,350208,-17848.900390625
1717602749.4829056,352256,-17848.900390625
1717602789.1050963,354304,-17848.900390625
1717602828.6677258,356352,-17843.46484375
1717602868.1855073,358400,-17843.46484375
1717602907.6234188,360448,-17841.375
1717602947.1564555,362496,-17841.375
1717602986.7584496,364544,-17841.375
1717603026.4188979,366592,-17837.876953125
1717603065.880284,368640,-17837.876953125
1717603105.3566453,370688,-17830.09375
1717603144.8656476,372736,-17830.09375
1717603184.3754473,374784,-17830.09375
1717603224.139716,376832,-17824.359375
1717603263.87068,378880,-17824.359375
1717603303.4343514,380928,-17826.802734375
1717603342.847966,382976,-17826.802734375
1717603382.3933568,385024,-17821.427734375
1717603421.860408,387072,-17821.427734375
1717603461.402512,389120,-17821.427734375
1717603501.0267892,391168,-17821.23046875
1717603540.5905657,393216,-17821.23046875
1717603580.1396644,395264,-17819.6328125
1717603619.8066845,397312,-17819.6328125
1717603659.3253913,399360,-17819.6328125
1717603698.8503795,401408,-17820.32421875
1717603738.4636488,403456,-17820.32421875
1717603778.0605445,405504,-17815.0625
1717603817.6998563,407552,-17815.0625
1717603857.2397237,409600,-17815.0625
1717603896.8441913,411648,-17811.18359375
1717603936.3292797,413696,-17811.18359375
1717603975.9677887,415744,-17807.904296875
1717604015.5977654,417792,-17807.904296875
1717604055.116077,419840,-17807.904296875
1717604094.6389587,421888,-17807.203125
1717604134.093385,423936,-17807.203125
1717604173.69696,425984,-17806.412109375
1717604213.1502607,428032,-17806.412109375
1717604252.671331,430080,-17802.91796875
1717604292.2066646,432128,-17802.91796875
1717604331.7755642,434176,-17802.91796875
1717604371.3816586,436224,-17801.701171875
1717604411.0183353,438272,-17801.701171875
1717604450.5120587,440320,-17801.76171875
1717604490.101248,442368,-17801.76171875
1717604529.6532097,444416,-17801.76171875
1717604569.1759174,446464,-17798.517578125
1717604608.9179418,448512,-17798.517578125
1717604648.4630663,450560,-17795.466796875
1717604688.0042667,452608,-17795.466796875
1717604727.528671,454656,-17795.466796875
1717604767.074538,456704,-17789.76953125
1717604806.5645688,458752,-17789.76953125
1717604846.2216072,460800,-17790.837890625
1717604885.7528305,462848,-17790.837890625
1717604925.2311094,464896,-17790.837890625
1717604964.765169,466944,-17790.236328125
1717605004.2644458,468992,-17790.236328125
1717605043.7525778,471040,-17787.330078125
1717605083.2870572,473088,-17787.330078125
1717605122.6845937,475136,-17785.369140625
1717605162.1546483,477184,-17785.369140625
1717605201.665938,479232,-17785.369140625
1717605241.124743,481280,-17781.427734375
1717605280.6343303,483328,-17781.427734375
1717605320.2721767,485376,-17779.56640625
1717605359.8260884,487424,-17779.56640625
1717605399.4305246,489472,-17779.56640625
1717605438.9836953,491520,-17778.68359375
1717605478.4900203,493568,-17778.68359375
1717605518.1379166,495616,-17774.939453125
1717605557.7683768,497664,-17774.939453125
1717605597.323008,499712,-17774.939453125
1717605636.8913028,501760,-17773.109375
1717605676.3949966,503808,-17773.109375
1717605715.9517224,505856,-17760.830078125
1717605755.4619124,507904,-17760.830078125
1717605795.1031327,509952,-17760.830078125
1717605834.6680157,512000,-17749.26953125
1717605874.2133286,514048,-17749.26953125
1717605913.956329,516096,-17740.859375
1717605953.5066388,518144,-17740.859375
1717605992.9991434,520192,-17730.01953125
1717606032.466885,522240,-17730.01953125
1717606072.0404756,524288,-17730.01953125
1717606111.6524382,526336,-17722.0390625
1717606151.2932487,528384,-17722.0390625
1717606190.9922917,530432,-17717.5390625
1717606230.5264542,532480,-17717.5390625
1717606270.092225,534528,-17717.5390625
1717606309.6751306,536576,-17711.609375
1717606349.2445955,538624,-17711.609375
1717606388.8087075,540672,-17701.490234375
1717606428.3876,542720,-17701.490234375
1717606467.96893,544768,-17701.490234375
1717606507.5160217,546816,-17694.720703125
1717606547.1118681,548864,-17694.720703125
1717606586.685075,550912,-17688.41015625
1717606626.26636,552960,-17688.41015625
1717606665.8068044,555008,-17681.970703125
1717606705.353194,557056,-17681.970703125
1717606744.8744707,559104,-17681.970703125
1717606784.4365938,561152,-17674.509765625
1717606824.0667696,563200,-17674.509765625
1717606863.8899016,565248,-17667.80078125
1717606903.458961,567296,-17667.80078125
1717606943.0483096,569344,-17667.80078125
1717606982.5970836,571392,-17664.9296875
1717607021.9850075,573440,-17664.9296875
1717607061.4908202,575488,-17660.279296875
1717607101.0453334,577536,-17660.279296875
1717607140.6512134,579584,-17660.279296875
1717607180.1294365,581632,-17654.05078125
1717607219.778478,583680,-17654.05078125
1717607259.4229038,585728,-17649.640625
1717607298.9216306,587776,-17649.640625
1717607338.5270643,589824,-17649.640625
1717607378.0498924,591872,-17648.41015625
1717607417.6237404,593920,-17648.41015625
1717607457.1424556,595968,-17641.609375
1717607496.6744735,598016,-17641.609375
1717607536.3177564,600064,-17635.19921875
1717607576.0219846,602112,-17635.19921875
1717607615.5102808,604160,-17635.19921875
1717607655.0003233,606208,-17630.720703125
1717607694.461765,608256,-17630.720703125
1717607733.9465184,610304,-17628.220703125
1717607773.7926354,612352,-17628.220703125
1717607813.2442825,614400,-17628.220703125
1717607852.7080593,616448,-17620.140625
1717607892.192311,618496,-17620.140625
1717607931.6564767,620544,-17621.150390625
1717607971.0895934,622592,-17621.150390625
1717608010.5363362,624640,-17621.150390625
1717608050.124832,626688,-17622.619140625
1717608089.6437955,628736,-17622.619140625
1717608129.1631908,630784,-17620.259765625
1717608168.8129241,632832,-17620.259765625
1717608208.3184373,634880,-17620.259765625
1717608247.9015224,636928,-17614.75
1717608287.4413168,638976,-17614.75
1717608326.9922695,641024,-17610.66015625
1717608366.4859319,643072,-17610.66015625
1717608406.0052848,645120,-17606.26953125
1717608445.5774696,647168,-17606.26953125
1717608485.0823758,649216,-17606.26953125
1717608524.6269715,651264,-17607.779296875
1717608564.177053,653312,-17607.779296875
1717608603.7202845,655360,-17606.25
1717608643.2412357,657408,-17606.25
1717608682.8113732,659456,-17606.25
1717608722.39051,661504,-17610.849609375
1717608761.9137235,663552,-17610.849609375
1717608801.5277913,665600,-17611.689453125
1717608841.1165547,667648,-17611.689453125
1717608880.6959116,669696,-17611.689453125
1717608920.2395573,671744,-17607.6796875
1717608959.8030167,673792,-17607.6796875
1717608999.4248092,675840,-17604.619140625
1717609039.0201745,677888,-17604.619140625
1717609078.7054172,679936,-17604.619140625
1717609118.2318618,681984,-17605.859375
1717609157.7511866,684032,-17605.859375
1717609197.2679513,686080,-17608.390625
1717609236.8007278,688128,-17608.390625
1717609276.391511,690176,-17602.5703125
1717609315.815738,692224,-17602.5703125
1717609355.3595886,694272,-17602.5703125
1717609394.8457935,696320,-17601.490234375
1717609434.4052558,698368,-17601.490234375
1717609473.964378,700416,-17599.189453125
1717609513.4811735,702464,-17599.189453125
1717609553.210304,704512,-17599.189453125
1717609592.6849391,706560,-17602.51953125
1717609632.2014425,708608,-17602.51953125
1717609671.7576218,710656,-17598.16015625
1717609711.413115,712704,-17598.16015625
1717609750.9482443,714752,-17598.16015625
1717609790.5409806,716800,-17591.5
1717609830.1629822,718848,-17591.5
1717609869.7428253,720896,-17586.509765625
1717609909.3717546,722944,-17586.509765625
1717609948.84839,724992,-17586.509765625
1717609988.3889668,727040,-17585.029296875
1717610027.9743195,729088,-17585.029296875
1717610067.5448248,731136,-17585.220703125
1717610107.0342133,733184,-17585.220703125
1717610146.559868,735232,-17587.25
1717610186.135488,737280,-17587.25
1717610225.6047134,739328,-17587.25
1717610265.2935946,741376,-17587.009765625
1717610304.8707566,743424,-17587.009765625
1717610344.5044184,745472,-17584.7109375
1717610384.0260358,747520,-17584.7109375
1717610423.6967742,749568,-17584.7109375
1717610463.309747,751616,-17580.94921875
1717610502.766863,753664,-17580.94921875
1717610542.3413873,755712,-17580.7109375
1717610581.9335165,757760,-17580.7109375
1717610621.380278,759808,-17580.7109375
1717610661.0739257,761856,-17577.19921875
1717610700.5490732,763904,-17577.19921875
1717610739.9033165,765952,-17573.080078125
1717610779.4904106,768000,-17573.080078125
1717610818.99141,770048,-17569.890625
1717610858.8325047,772096,-17569.890625
1717610898.3956642,774144,-17569.890625
1717610937.88322,776192,-17563.66015625
1717610977.4523818,778240,-17563.66015625
1717611016.998671,780288,-17565.859375
1717611056.553663,782336,-17565.859375
1717611096.0852134,784384,-17565.859375
1717611135.6907346,786432,-17562.830078125
1717611175.1809309,788480,-17562.830078125
1717611214.715376,790528,-17555.30078125
1717611254.254383,792576,-17555.30078125
1717611293.8847256,794624,-17555.30078125
1717611333.4686642,796672,-17555.279296875
1717611372.9908214,798720,-17555.279296875
1717611412.4908803,800768,-17552.75
1717611452.0305996,802816,-17552.75
1717611491.4823983,804864,-17552.75
1717611531.0493677,806912,-17555.2109375
1717611570.5374644,808960,-17555.2109375
1717611610.0519998,811008,-17549.560546875
1717611649.4984298,813056,-17549.560546875
1717611688.9456909,815104,-17547.970703125
1717611728.4164717,817152,-17547.970703125
1717611767.843522,819200,-17547.970703125
1717611807.3182492,821248,-17543.240234375
1717611846.8857105,823296,-17543.240234375
1717611886.4119859,825344,-17544.3203125
1717611925.8406327,827392,-17544.3203125
1717611965.182068,829440,-17544.3203125
1717612004.65417,831488,-17543.19921875
1717612044.1059425,833536,-17543.19921875
1717612083.7353406,835584,-17544.150390625
1717612123.1873007,837632,-17544.150390625
1717612162.616965,839680,-17544.150390625
1717612202.0671391,841728,-17540.8203125
1717612241.5057046,843776,-17540.8203125
1717612280.965623,845824,-17540.0
1717612320.4573584,847872,-17540.0
1717612359.9002783,849920,-17540.0
1717612399.3627386,851968,-17543.439453125
1717612438.8501673,854016,-17543.439453125
1717612478.366834,856064,-17543.359375
1717612517.7617214,858112,-17543.359375
1717612557.2843637,860160,-17542.69921875
1717612596.9338002,862208,-17542.69921875
1717612636.5786579,864256,-17542.69921875
1717612676.0210867,866304,-17543.890625
1717612715.426848,868352,-17543.890625
1717612754.8349848,870400,-17543.0703125
1717612794.4084308,872448,-17543.0703125
1717612834.0125773,874496,-17543.0703125
1717612873.7402647,876544,-17540.400390625
1717612913.1881406,878592,-17540.400390625
1717612952.6438189,880640,-17538.51953125
1717612992.114239,882688,-17538.51953125
1717613031.6127732,884736,-17538.51953125
1717613071.0686398,886784,-17541.369140625
1717613110.5610557,888832,-17541.369140625
1717613150.0240123,890880,-17535.30078125
1717613189.4920065,892928,-17535.30078125
1717613229.0048692,894976,-17535.30078125
1717613268.723712,897024,-17534.140625
1717613308.191144,899072,-17534.140625
1717613347.6866035,901120,-17529.80078125
1717613387.0772414,903168,-17529.80078125
1717613426.5270824,905216,-17531.259765625
1717613466.009585,907264,-17531.259765625
1717613505.5310438,909312,-17531.259765625
1717613545.0640182,911360,-17537.080078125
1717613584.5348442,913408,-17537.080078125
1717613624.0649388,915456,-17538.349609375
1717613663.7481406,917504,-17538.349609375
1717613703.165876,919552,-17538.349609375
1717613742.5813868,921600,-17538.19921875
1717613782.0643027,923648,-17538.19921875
1717613821.615561,925696,-17536.4296875
1717613861.0135546,927744,-17536.4296875
1717613900.4859817,929792,-17536.4296875
1717613939.9793603,931840,-17539.140625
1717613979.4489584,933888,-17539.140625
1717614018.8905098,935936,-17535.619140625
1717614058.3719873,937984,-17535.619140625
1717614097.786567,940032,-17529.98046875
1717614137.1890574,942080,-17529.98046875
1717614176.6765952,944128,-17529.98046875
1717614216.1319613,946176,-17528.0703125
1717614255.6139107,948224,-17528.0703125
1717614295.3228056,950272,-17528.119140625
1717614334.770505,952320,-17528.119140625
1717614374.334475,954368,-17528.119140625
1717614413.7767715,956416,-17526.990234375
1717614453.203406,958464,-17526.990234375
1717614492.6993039,960512,-17525.720703125
1717614532.2142959,962560,-17525.720703125
1717614571.737871,964608,-17525.720703125
1717614611.326599,966656,-17522.41015625
1717614650.8056977,968704,-17522.41015625
1717614690.2881446,970752,-17524.119140625
1717614729.711237,972800,-17524.119140625
1717614769.1254003,974848,-17524.119140625
1717614808.7410114,976896,-17525.0703125
1717614848.109131,978944,-17525.0703125
1717614887.4961724,980992,-17527.41015625
1717614926.9248476,983040,-17527.41015625
1717614966.4081674,985088,-17524.9296875
1717615005.8512218,987136,-17524.9296875
1717615045.3733883,989184,-17524.9296875
1717615084.7954636,991232,-17524.7890625
1717615124.2566624,993280,-17524.7890625
1717615163.7946494,995328,-17526.01953125
1717615203.2821255,997376,-17526.01953125
1717615242.7138011,999424,-17526.01953125
1717615282.1085656,1001472,-17530.900390625


==> 4_no_poisson.csv <==
Wall time,Step,Value
1716907444.6899116,6144,-51685.0
1716907484.085889,8192,-51685.0
1716907523.6471064,10240,-50479.5
1716907563.0789168,12288,-50479.5
1716907602.5927222,14336,-50479.5
1716907642.022483,16384,-50057.0
1716907681.4805076,18432,-50057.0
1716907720.9538517,20480,-49493.75
1716907760.367279,22528,-49493.75
1716907799.8193786,24576,-49493.75
1716907839.2463775,26624,-49420.80078125
1716907878.7301266,28672,-49420.80078125
1716907918.2670805,30720,-49208.33203125
1716907957.8077557,32768,-49208.33203125
1716907997.2512956,34816,-49208.33203125
1716908036.8782036,36864,-48839.0
1716908076.3813136,38912,-48839.0
1716908115.8381658,40960,-48502.25
1716908155.3591259,43008,-48502.25
1716908194.8235924,45056,-48071.5546875
1716908234.4110487,47104,-48071.5546875
1716908273.864101,49152,-48071.5546875
1716908313.3788738,51200,-47795.6015625
1716908352.8481302,53248,-47795.6015625
1716908392.457053,55296,-47341.18359375
1716908431.9322007,57344,-47341.18359375
1716908471.3403468,59392,-47341.18359375
1716908510.8454988,61440,-47051.16796875
1716908550.3229265,63488,-47051.16796875
1716908589.7459376,65536,-46750.84765625
1716908629.315716,67584,-46750.84765625
1716908668.8549798,69632,-46750.84765625
1716908708.389163,71680,-46459.0703125
1716908747.830059,73728,-46459.0703125
1716908787.3276458,75776,-46219.3984375
1716908826.880416,77824,-46219.3984375
1716908866.39313,79872,-46219.3984375
1716908905.874052,81920,-46005.625
1716908945.4078612,83968,-46005.625
1716908984.8669212,86016,-45821.6484375
1716909024.2692466,88064,-45821.6484375
1716909063.7421982,90112,-45685.0
1716909103.195529,92160,-45685.0
1716909142.709258,94208,-45685.0
1716909182.2585444,96256,-45546.6328125
1716909221.8142061,98304,-45546.6328125
1716909261.22887,100352,-45343.1015625
1716909300.6393833,102400,-45343.1015625
1716909340.2044208,104448,-45343.1015625
1716909379.785388,106496,-45125.09375
1716909419.3488584,108544,-45125.09375
1716909458.7766843,110592,-45007.86328125
1716909498.2226043,112640,-45007.86328125
1716909537.6475456,114688,-45007.86328125
1716909577.0561242,116736,-44911.5234375
1716909616.6199248,118784,-44911.5234375
1716909656.5301538,120832,-44794.25
1716909695.979776,122880,-44794.25
1716909735.373664,124928,-44794.25
1716909774.9127235,126976,-44657.0390625
1716909814.3712938,129024,-44657.0390625
1716909853.8092413,131072,-44500.4609375
1716909893.291404,133120,-44500.4609375
1716909932.7853806,135168,-44429.77734375
1716909972.2367089,137216,-44429.77734375
1716910011.6027732,139264,-44429.77734375
1716910051.1339288,141312,-44358.96484375
1716910090.5179944,143360,-44358.96484375
1716910129.9432237,145408,-44292.72265625
1716910169.393683,147456,-44292.72265625
1716910208.8938365,149504,-44292.72265625
1716910248.2520423,151552,-44166.3984375
1716910287.8613427,153600,-44166.3984375
1716910327.275502,155648,-44127.06640625
1716910366.6730843,157696,-44127.06640625
1716910406.4085996,159744,-44127.06640625
1716910445.8490238,161792,-44015.46875
1716910485.247935,163840,-44015.46875
1716910524.6859975,165888,-43942.42578125
1716910564.1635249,167936,-43942.42578125
1716910603.559541,169984,-43942.42578125
1716910643.024651,172032,-43864.8515625
1716910682.5185244,174080,-43864.8515625
1716910722.0299876,176128,-43815.62890625
1716910761.4375904,178176,-43815.62890625
1716910800.8991024,180224,-43745.5
1716910840.32976,182272,-43745.5
1716910879.77884,184320,-43745.5
1716910919.1944673,186368,-43708.7578125
1716910958.6320236,188416,-43708.7578125
1716910998.085091,190464,-43644.078125
1716911037.5386329,192512,-43644.078125
1716911077.0136857,194560,-43644.078125
1716911116.4172046,196608,-43595.1796875
1716911155.8089375,198656,-43595.1796875
1716911195.2417893,200704,-43549.25
1716911234.6766927,202752,-43549.25
1716911274.1344779,204800,-43549.25
1716911313.5291245,206848,-43511.4375
1716911352.9559345,208896,-43511.4375
1716911392.4290655,210944,-43451.76171875
1716911431.8479865,212992,-43451.76171875
1716911471.3381472,215040,-43418.44140625
1716911510.7709556,217088,-43418.44140625
1716911550.2426562,219136,-43418.44140625
1716911589.6524503,221184,-43368.58984375
1716911629.0371153,223232,-43368.58984375
1716911668.6797087,225280,-43341.4453125
1716911708.1007924,227328,-43341.4453125
1716911747.489704,229376,-43341.4453125
1716911786.9800549,231424,-43292.5
1716911826.311782,233472,-43292.5
1716911865.7264798,235520,-43246.0625
1716911905.1699762,237568,-43246.0625
1716911944.6654444,239616,-43246.0625
1716911984.1276913,241664,-43187.35546875
1716912023.4909623,243712,-43187.35546875
1716912062.9873056,245760,-43164.3046875
1716912102.3129103,247808,-43164.3046875
1716912141.905989,249856,-43164.3046875
1716912181.3914402,251904,-43149.1796875
1716912220.8224823,253952,-43149.1796875
1716912260.3201296,256000,-43132.25390625
1716912299.7897673,258048,-43132.25390625
1716912339.1635835,260096,-43107.25
1716912378.554428,262144,-43107.25
1716912417.9457216,264192,-43107.25
1716912457.5125563,266240,-43088.5859375
1716912497.0337691,268288,-43088.5859375
1716912536.5533311,270336,-43050.2578125
1716912575.9636714,272384,-43050.2578125
1716912615.3761888,274432,-43050.2578125
1716912654.8727787,276480,-43012.85546875
1716912694.2847838,278528,-43012.85546875
1716912733.7419257,280576,-42967.21484375
1716912773.282104,282624,-42967.21484375
1716912812.702056,284672,-42967.21484375
1716912852.180349,286720,-42948.54296875
1716912891.701549,288768,-42948.54296875
1716912931.3496737,290816,-42943.4140625
1716912970.801795,292864,-42943.4140625
1716913010.2583025,294912,-42943.4140625
1716913049.6329877,296960,-42925.1875
1716913089.2182639,299008,-42925.1875
1716913128.6275587,301056,-42917.25
1716913168.0523515,303104,-42917.25
1716913207.6265533,305152,-42894.8046875
1716913247.0801415,307200,-42894.8046875
1716913286.533779,309248,-42894.8046875
1716913325.9503553,311296,-42878.2265625
1716913365.4314182,313344,-42878.2265625
1716913404.9136956,315392,-42865.4453125
1716913444.3158634,317440,-42865.4453125
1716913483.8977513,319488,-42865.4453125
1716913523.354448,321536,-42852.140625
1716913563.0605938,323584,-42852.140625
1716913602.6937516,325632,-42836.015625
1716913642.1371062,327680,-42836.015625
1716913681.6522365,329728,-42836.015625
1716913721.2277184,331776,-42815.92578125
1716913760.7563972,333824,-42815.92578125
1716913800.1773927,335872,-42805.625
1716913839.5373406,337920,-42805.625
1716913879.0055523,339968,-42805.625
1716913918.506669,342016,-42787.46875
1716913957.9400942,344064,-42787.46875
1716913997.4844615,346112,-42777.34765625
1716914036.8797245,348160,-42777.34765625
1716914076.3027537,350208,-42762.015625
1716914115.7108867,352256,-42762.015625
1716914155.1864326,354304,-42762.015625
1716914194.7362506,356352,-42748.015625
1716914234.2422225,358400,-42748.015625
1716914273.7591872,360448,-42733.22265625
1716914313.264779,362496,-42733.22265625
1716914352.825278,364544,-42733.22265625
1716914392.2601652,366592,-42721.5078125
1716914431.702513,368640,-42721.5078125
1716914471.3840017,370688,-42697.703125
1716914510.872211,372736,-42697.703125
1716914550.2999735,374784,-42697.703125
1716914589.8514965,376832,-42686.1484375
1716914629.2952075,378880,-42686.1484375
1716914668.7790112,380928,-42677.09375
1716914708.3447278,382976,-42677.09375
1716914747.9012015,385024,-42672.67578125
1716914787.4892232,387072,-42672.67578125
1716914826.994459,389120,-42672.67578125
1716914866.3392463,391168,-42661.79296875
1716914905.7998157,393216,-42661.79296875
1716914945.1967034,395264,-42639.88671875
1716914984.5391893,397312,-42639.88671875
1716915024.1151378,399360,-42639.88671875
1716915063.524657,401408,-42619.8515625
1716915102.9116683,403456,-42619.8515625
1716915142.2673223,405504,-42595.37109375
1716915181.759797,407552,-42595.37109375
1716915221.2979474,409600,-42595.37109375
1716915260.7580788,411648,-42586.20703125
1716915300.1561813,413696,-42586.20703125
1716915339.5916493,415744,-42568.78125
1716915379.1056917,417792,-42568.78125
1716915418.5981164,419840,-42568.78125
1716915458.1041892,421888,-42556.30859375
1716915497.5328276,423936,-42556.30859375
1716915536.9643514,425984,-42535.8125
1716915576.3436315,428032,-42535.8125
1716915615.7810931,430080,-42520.8125
1716915655.2424047,432128,-42520.8125
1716915694.8473713,434176,-42520.8125
1716915734.2877383,436224,-42514.171875
1716915773.6147692,438272,-42514.171875
1716915813.0230465,440320,-42499.1484375
1716915852.4377851,442368,-42499.1484375
1716915892.006385,444416,-42499.1484375
1716915931.2893722,446464,-42489.57421875
1716915970.6541784,448512,-42489.57421875
1716916010.0013986,450560,-42480.890625
1716916049.3570411,452608,-42480.890625
1716916088.8967683,454656,-42480.890625
1716916128.3142922,456704,-42470.90234375
1716916167.761889,458752,-42470.90234375
1716916207.2022061,460800,-42470.56640625
1716916246.5422397,462848,-42470.56640625
1716916286.0561426,464896,-42470.56640625
1716916325.4923153,466944,-42449.84765625
1716916364.933161,468992,-42449.84765625
1716916404.4895303,471040,-42433.01953125
1716916444.0390341,473088,-42433.01953125
1716916483.5145702,475136,-42418.546875
1716916523.0127373,477184,-42418.546875
1716916562.367965,479232,-42418.546875
1716916601.998409,481280,-42408.91796875
1716916641.4864087,483328,-42408.91796875
1716916681.0620708,485376,-42395.79296875
1716916720.4340174,487424,-42395.79296875
1716916760.0020854,489472,-42395.79296875
1716916799.4777899,491520,-42387.6640625
1716916838.9346902,493568,-42387.6640625
1716916878.344398,495616,-42371.23046875
1716916917.7724433,497664,-42371.23046875
1716916957.180919,499712,-42371.23046875
1716916996.5783339,501760,-42351.53125
1716917036.076639,503808,-42351.53125
1716917075.532515,505856,-42243.98828125
1716917114.9042687,507904,-42243.98828125
1716917154.4296205,509952,-42243.98828125
1716917193.9532835,512000,-42157.7109375
1716917233.4907837,514048,-42157.7109375
1716917272.952989,516096,-42078.75
1716917312.336436,518144,-42078.75
1716917351.8708575,520192,-42011.890625
1716917391.3206482,522240,-42011.890625
1716917430.8291395,524288,-42011.890625
1716917470.2058654,526336,-41930.8515625
1716917509.644595,528384,-41930.8515625
1716917549.0993311,530432,-41866.05859375
1716917588.5229695,532480,-41866.05859375
1716917628.0226126,534528,-41866.05859375
1716917667.4355342,536576,-41807.5
1716917706.9847918,538624,-41807.5
1716917746.381384,540672,-41760.109375
1716917785.8068063,542720,-41760.109375
1716917825.2744892,544768,-41760.109375
1716917864.782071,546816,-41722.44921875
1716917904.3534377,548864,-41722.44921875
1716917943.8796523,550912,-41687.7109375
1716917983.3951833,552960,-41687.7109375
1716918022.7774541,555008,-41664.48046875
1716918062.2702594,557056,-41664.48046875
1716918101.8752377,559104,-41664.48046875
1716918141.3125913,561152,-41635.8984375
1716918180.662897,563200,-41635.8984375
1716918220.069888,565248,-41608.53125
1716918259.5504134,567296,-41608.53125
1716918299.143479,569344,-41608.53125
1716918338.5899887,571392,-41590.8984375
1716918378.005578,573440,-41590.8984375
1716918417.450044,575488,-41565.94921875
1716918456.882357,577536,-41565.94921875
1716918496.3311102,579584,-41565.94921875
1716918535.7218776,581632,-41547.609375
1716918575.1140668,583680,-41547.609375
1716918614.6833901,585728,-41532.98828125
1716918654.298572,587776,-41532.98828125
1716918693.7392273,589824,-41532.98828125
1716918733.201885,591872,-41514.421875
1716918772.6389577,593920,-41514.421875
1716918812.1300647,595968,-41486.69140625
1716918851.6402757,598016,-41486.69140625
1716918891.1258137,600064,-41473.078125
1716918930.5688908,602112,-41473.078125
1716918970.042373,604160,-41473.078125
1716919009.5068684,606208,-41470.51953125
1716919049.0601892,608256,-41470.51953125
1716919088.5473845,610304,-41450.5390625
1716919128.0353775,612352,-41450.5390625
1716919167.5161145,614400,-41450.5390625
1716919206.9344854,616448,-41430.46875
1716919246.3555856,618496,-41430.46875
1716919285.7829568,620544,-41416.9296875
1716919325.1935916,622592,-41416.9296875
1716919364.704933,624640,-41416.9296875
1716919404.2764843,626688,-41410.7890625
1716919443.778621,628736,-41410.7890625
1716919483.2656832,630784,-41421.3515625
1716919522.6870217,632832,-41421.3515625
1716919562.135999,634880,-41421.3515625
1716919601.9137523,636928,-41416.171875
1716919641.3729227,638976,-41416.171875
1716919680.85084,641024,-41404.44921875
1716919720.2730575,643072,-41404.44921875
1716919759.7521632,645120,-41392.8984375
1716919799.2325926,647168,-41392.8984375
1716919838.6724377,649216,-41392.8984375
1716919878.1206355,651264,-41388.19921875
1716919917.6112077,653312,-41388.19921875
1716919957.151797,655360,-41365.80859375
1716919996.6600606,657408,-41365.80859375
1716920036.282071,659456,-41365.80859375
1716920075.8909566,661504,-41362.08984375
1716920115.208862,663552,-41362.08984375
1716920154.6064672,665600,-41353.421875
1716920193.9179208,667648,-41353.421875
1716920233.3428218,669696,-41353.421875
1716920272.996332,671744,-41347.7109375
1716920312.371463,673792,-41347.7109375
1716920351.7946916,675840,-41343.23046875
1716920391.3478644,677888,-41343.23046875
1716920430.7487283,679936,-41343.23046875
1716920470.1694543,681984,-41343.01171875
1716920509.6029565,684032,-41343.01171875
1716920548.9881635,686080,-41330.37890625
1716920588.408752,688128,-41330.37890625
1716920627.9470956,690176,-41324.05078125
1716920667.5024629,692224,-41324.05078125
1716920706.9394147,694272,-41324.05078125
1716920746.348493,696320,-41320.41015625
1716920785.8102202,698368,-41320.41015625
1716920825.2526574,700416,-41301.19140625
1716920864.7019176,702464,-41301.19140625
1716920904.155242,704512,-41301.19140625
1716920943.6909733,706560,-41295.140625
1716920983.1844878,708608,-41295.140625
1716921022.6188717,710656,-41294.5390625
1716921062.0529149,712704,-41294.5390625
1716921101.5023055,714752,-41294.5390625
1716921140.9577482,716800,-41284.44921875
1716921180.3575788,718848,-41284.44921875
1716921219.7198634,720896,-41283.76171875
1716921259.1165664,722944,-41283.76171875
1716921298.647585,724992,-41283.76171875
1716921338.2247076,727040,-41280.4609375
1716921377.6553957,729088,-41280.4609375
1716921417.0672994,731136,-41273.05859375
1716921456.543093,733184,-41273.05859375
1716921495.92659,735232,-41266.890625
1716921535.2504923,737280,-41266.890625
1716921574.7652931,739328,-41266.890625
1716921614.2625194,741376,-41267.05859375
1716921653.6700175,743424,-41267.05859375
1716921693.039649,745472,-41257.1484375
1716921732.5128338,747520,-41257.1484375
1716921771.9246225,749568,-41257.1484375
1716921811.410953,751616,-41236.4609375
1716921850.7831628,753664,-41236.4609375
1716921890.2058895,755712,-41219.23046875
1716921929.6499345,757760,-41219.23046875
1716921969.0312061,759808,-41219.23046875
1716922008.6013732,761856,-41207.26171875
1716922048.0211651,763904,-41207.26171875
1716922087.3905175,765952,-41195.6796875
1716922126.8022127,768000,-41195.6796875
1716922166.289459,770048,-41189.3203125
1716922205.636808,772096,-41189.3203125
1716922244.9787982,774144,-41189.3203125
1716922284.3153312,776192,-41183.91015625
1716922323.6541789,778240,-41183.91015625
1716922363.0091975,780288,-41190.9609375
1716922402.417718,782336,-41190.9609375
1716922442.2074828,784384,-41190.9609375
1716922481.6942346,786432,-41183.71875
1716922521.3862994,788480,-41183.71875
1716922560.8030677,790528,-41159.609375
1716922600.2086082,792576,-41159.609375
1716922639.6163194,794624,-41159.609375
1716922679.0719316,796672,-41151.71875
1716922718.4017892,798720,-41151.71875
1716922757.785824,800768,-41131.7109375
1716922797.2788217,802816,-41131.7109375
1716922836.8514583,804864,-41131.7109375
1716922876.288397,806912,-41129.640625
1716922915.719428,808960,-41129.640625
1716922955.108832,811008,-41130.1796875
1716922994.4983788,813056,-41130.1796875
1716923033.8477464,815104,-41128.01953125
1716923073.2442937,817152,-41128.01953125
1716923112.5850232,819200,-41128.01953125
1716923152.1153884,821248,-41121.1796875
1716923191.4801552,823296,-41121.1796875
1716923230.9110467,825344,-41108.51171875
1716923270.335709,827392,-41108.51171875
1716923309.7679124,829440,-41108.51171875
1716923349.0994413,831488,-41110.26171875
1716923388.7030284,833536,-41110.26171875
1716923428.098113,835584,-41109.94140625
1716923467.4907832,837632,-41109.94140625
1716923507.0127628,839680,-41109.94140625
1716923546.4984019,841728,-41105.1015625
1716923585.9096122,843776,-41105.1015625
1716923625.2779176,845824,-41095.359375
1716923664.6769748,847872,-41095.359375
1716923704.1215906,849920,-41095.359375
1716923743.5719366,851968,-41088.80859375
1716923783.0822759,854016,-41088.80859375
1716923822.3987217,856064,-41093.12890625
1716923861.8024435,858112,-41093.12890625
1716923901.213664,860160,-41083.44921875
1716923940.5904136,862208,-41083.44921875
1716923979.9692633,864256,-41083.44921875
1716924019.4252698,866304,-41075.12109375
1716924058.7534776,868352,-41075.12109375
1716924098.0426311,870400,-41077.37890625
1716924137.4363968,872448,-41077.37890625
1716924176.8370657,874496,-41077.37890625
1716924216.2884696,876544,-41066.44140625
1716924255.6344466,878592,-41066.44140625
1716924294.9982786,880640,-41047.3203125
1716924334.3792017,882688,-41047.3203125
1716924373.7814977,884736,-41047.3203125
1716924413.0930407,886784,-41034.33984375
1716924452.4158392,888832,-41034.33984375
1716924491.8316383,890880,-41027.609375
1716924531.1530979,892928,-41027.609375
1716924570.5795815,894976,-41027.609375
1716924609.9637942,897024,-41017.46875
1716924649.32084,899072,-41017.46875
1716924688.726804,901120,-41010.30859375
1716924728.0224924,903168,-41010.30859375
1716924767.318487,905216,-41014.23828125
1716924806.6525822,907264,-41014.23828125
1716924846.2639227,909312,-41014.23828125
1716924885.7018938,911360,-40999.69921875
1716924925.1424677,913408,-40999.69921875
1716924964.4776819,915456,-41003.109375
1716925003.9377427,917504,-41003.109375
1716925043.1700196,919552,-41003.109375
1716925082.6377447,921600,-41006.73828125
1716925122.022934,923648,-41006.73828125
1716925161.459504,925696,-41008.16015625
1716925200.9193304,927744,-41008.16015625
1716925240.1863275,929792,-41008.16015625
1716925279.4176426,931840,-41001.55078125
1716925318.6372933,933888,-41001.55078125
1716925357.8672097,935936,-40993.51171875
1716925396.9827235,937984,-40993.51171875
1716925436.3765635,940032,-40997.2890625
1716925475.8081458,942080,-40997.2890625
1716925515.3089726,944128,-40997.2890625
1716925554.8280563,946176,-40993.51171875
1716925594.3412356,948224,-40993.51171875
1716925633.8212984,950272,-40980.23828125
1716925673.3670328,952320,-40980.23828125
1716925712.9298017,954368,-40980.23828125
1716925752.492473,956416,-40977.80078125
1716925792.0429041,958464,-40977.80078125
1716925831.5295458,960512,-40961.3515625
1716925871.1734731,962560,-40961.3515625
1716925910.6776848,964608,-40961.3515625
1716925950.2068818,966656,-40949.48046875
1716925989.7008698,968704,-40949.48046875
1716926029.2749732,970752,-40946.0390625
1716926068.875012,972800,-40946.0390625
1716926108.4739904,974848,-40946.0390625
1716926147.9612215,976896,-40932.51953125
1716926187.4587064,978944,-40932.51953125
1716926227.0102105,980992,-40921.16015625
1716926266.5536613,983040,-40921.16015625
1716926306.2159014,985088,-40910.98828125
1716926345.71244,987136,-40910.98828125
1716926385.1702845,989184,-40910.98828125
1716926424.6177518,991232,-40894.46875
1716926464.018751,993280,-40894.46875
1716926503.5301194,995328,-40890.55859375
1716926543.0418577,997376,-40890.55859375
1716926582.5870354,999424,-40890.55859375
1716926622.1197379,1001472,-40893.0390625


==> 4_no_up-to-vector_poisson.csv <==
Wall time,Step,Value
1716946262.3758419,6144,-41360.0
1716946302.1037285,8192,-41360.0
1716946341.3383493,10240,-40900.5
1716946380.9375975,12288,-40900.5
1716946420.297039,14336,-40900.5
1716946459.296606,16384,-40522.0
1716946498.7038445,18432,-40522.0
1716946538.543483,20480,-40430.25
1716946578.2737932,22528,-40430.25
1716946618.1548493,24576,-40430.25
1716946657.803642,26624,-40274.80078125
1716946697.5415988,28672,-40274.80078125
1716946737.265788,30720,-40261.5
1716946777.0510523,32768,-40261.5
1716946816.753848,34816,-40261.5
1716946856.5662787,36864,-40304.14453125
1716946896.2185493,38912,-40304.14453125
1716946935.974833,40960,-40195.875
1716946975.411387,43008,-40195.875
1716947014.9632878,45056,-40168.0
1716947054.6006432,47104,-40168.0
1716947094.3145902,49152,-40168.0
1716947133.9605947,51200,-40163.80078125
1716947173.6959774,53248,-40163.80078125
1716947213.4990036,55296,-40174.81640625
1716947253.1868706,57344,-40174.81640625
1716947292.772732,59392,-40174.81640625
1716947332.4357457,61440,-40231.41796875
1716947371.9929466,63488,-40231.41796875
1716947411.7221012,65536,-40188.6171875
1716947451.18053,67584,-40188.6171875
1716947491.0972228,69632,-40188.6171875
1716947530.951737,71680,-40146.14453125
1716947570.830288,73728,-40146.14453125
1716947610.7352262,75776,-40079.3984375
1716947650.6945357,77824,-40079.3984375
1716947690.6041784,79872,-40079.3984375
1716947730.261203,81920,-40020.4375
1716947769.917885,83968,-40020.4375
1716947809.738676,86016,-39985.58984375
1716947849.630656,88064,-39985.58984375
1716947889.2373748,90112,-39967.83203125
1716947928.8726254,92160,-39967.83203125
1716947968.6668632,94208,-39967.83203125
1716948008.5008562,96256,-39937.84375
1716948048.402853,98304,-39937.84375
1716948088.1943376,100352,-39894.3984375
1716948127.881447,102400,-39894.3984375
1716948167.6064363,104448,-39894.3984375
1716948207.3133817,106496,-39883.5234375
1716948247.0062845,108544,-39883.5234375
1716948286.5700877,110592,-39915.546875
1716948326.189832,112640,-39915.546875
1716948365.5713894,114688,-39915.546875
1716948404.8791773,116736,-39922.5234375
1716948444.6029735,118784,-39922.5234375
1716948483.9777784,120832,-39928.16796875
1716948523.5149114,122880,-39928.16796875
1716948563.0269718,124928,-39928.16796875
1716948602.5859096,126976,-39922.078125
1716948642.1885846,129024,-39922.078125
1716948681.6346529,131072,-39943.15234375
1716948721.1095948,133120,-39943.15234375
1716948760.685738,135168,-39941.22265625
1716948800.2646832,137216,-39941.22265625
1716948839.7327821,139264,-39941.22265625
1716948879.256785,141312,-39954.6796875
1716948918.8576674,143360,-39954.6796875
1716948958.4349906,145408,-39917.1015625
1716948997.949294,147456,-39917.1015625
1716949037.4971027,149504,-39917.1015625
1716949076.9286284,151552,-39896.69921875
1716949116.3105774,153600,-39896.69921875
1716949155.792277,155648,-39886.93359375
1716949195.2313704,157696,-39886.93359375
1716949234.723426,159744,-39886.93359375
1716949274.164376,161792,-39865.75
1716949313.6516836,163840,-39865.75
1716949353.1438296,165888,-39835.57421875
1716949392.641625,167936,-39835.57421875
1716949432.0685034,169984,-39835.57421875
1716949471.470455,172032,-39802.79296875
1716949510.9013925,174080,-39802.79296875
1716949550.3602333,176128,-39765.71484375
1716949589.7634206,178176,-39765.71484375
1716949629.2510767,180224,-39750.640625
1716949668.6026254,182272,-39750.640625
1716949708.0417788,184320,-39750.640625
1716949747.5350668,186368,-39751.109375
1716949786.9757915,188416,-39751.109375
1716949826.2197301,190464,-39717.7109375
1716949865.6111007,192512,-39717.7109375
1716949905.1652718,194560,-39717.7109375
1716949944.5854142,196608,-39704.8203125
1716949983.9737515,198656,-39704.8203125
1716950023.3854456,200704,-39698.2265625
1716950062.7323704,202752,-39698.2265625
1716950102.1631172,204800,-39698.2265625
1716950141.639669,206848,-39689.0
1716950180.9465308,208896,-39689.0
1716950220.2056274,210944,-39681.78515625
1716950259.4387197,212992,-39681.78515625
1716950298.712939,215040,-39674.140625
1716950337.6359894,217088,-39674.140625
1716950376.7416697,219136,-39674.140625
1716950415.8566947,221184,-39669.91015625
1716950454.7314022,223232,-39669.91015625
1716950493.966465,225280,-39695.3984375
1716950533.4775517,227328,-39695.3984375
1716950573.0695322,229376,-39695.3984375
1716950612.6133049,231424,-39725.23828125
1716950652.240985,233472,-39725.23828125
1716950691.7682648,235520,-39730.9375
1716950731.196388,237568,-39730.9375
1716950770.385374,239616,-39730.9375
1716950809.9428873,241664,-39754.33203125
1716950849.388524,243712,-39754.33203125
1716950888.974446,245760,-39747.81640625
1716950928.5536025,247808,-39747.81640625
1716950968.138725,249856,-39747.81640625
1716951007.645179,251904,-39744.66015625
1716951047.0438526,253952,-39744.66015625
1716951086.5932348,256000,-39742.21484375
1716951126.1051989,258048,-39742.21484375
1716951165.6021392,260096,-39722.171875
1716951205.0921657,262144,-39722.171875
1716951244.3234956,264192,-39722.171875
1716951283.8086886,266240,-39712.6796875
1716951323.5341527,268288,-39712.6796875
1716951363.0611374,270336,-39720.390625
1716951402.6056092,272384,-39720.390625
1716951442.106894,274432,-39720.390625
1716951481.470952,276480,-39733.69140625
1716951520.9317963,278528,-39733.69140625
1716951560.4778833,280576,-39734.85546875
1716951599.8821616,282624,-39734.85546875
1716951639.261275,284672,-39734.85546875
1716951678.9172094,286720,-39745.84375
1716951718.4024634,288768,-39745.84375
1716951758.0021217,290816,-39731.94921875
1716951797.6562855,292864,-39731.94921875
1716951837.243477,294912,-39731.94921875
1716951876.7297668,296960,-39734.05078125
1716951915.9880948,299008,-39734.05078125
1716951955.3025885,301056,-39736.44921875
1716951994.5698562,303104,-39736.44921875
1716952033.9765828,305152,-39735.8359375
1716952073.42706,307200,-39735.8359375
1716952113.1160824,309248,-39735.8359375
1716952152.6586602,311296,-39729.61328125
1716952192.021448,313344,-39729.61328125
1716952231.6948342,315392,-39718.26953125
1716952271.0500777,317440,-39718.26953125
1716952310.6707916,319488,-39718.26953125
1716952350.2419293,321536,-39701.875
1716952389.613378,323584,-39701.875
1716952429.3075645,325632,-39690.75390625
1716952468.9431796,327680,-39690.75390625
1716952508.3536868,329728,-39690.75390625
1716952548.073334,331776,-39676.7890625
1716952587.8725917,333824,-39676.7890625
1716952627.5648727,335872,-39666.71484375
1716952667.2776744,337920,-39666.71484375
1716952706.9404,339968,-39666.71484375
1716952746.5537617,342016,-39662.8828125
1716952786.1504986,344064,-39662.8828125
1716952825.4613495,346112,-39664.92578125
1716952865.0359766,348160,-39664.92578125
1716952904.5290964,350208,-39657.88671875
1716952944.056299,352256,-39657.88671875
1716952983.5925047,354304,-39657.88671875
1716953023.135496,356352,-39647.39453125
1716953062.5147603,358400,-39647.39453125
1716953101.8710601,360448,-39650.9296875
1716953141.3819754,362496,-39650.9296875
1716953180.8354456,364544,-39650.9296875
1716953220.3287275,366592,-39639.79296875
1716953259.7277303,368640,-39639.79296875
1716953299.1127274,370688,-39633.7421875
1716953338.5942893,372736,-39633.7421875
1716953378.0614436,374784,-39633.7421875
1716953417.5650854,376832,-39629.8125
1716953456.992987,378880,-39629.8125
1716953496.3678539,380928,-39634.1171875
1716953535.8954027,382976,-39634.1171875
1716953575.334271,385024,-39628.06640625
1716953614.8332639,387072,-39628.06640625
1716953654.2999969,389120,-39628.06640625
1716953693.5698414,391168,-39631.28125
1716953732.8974476,393216,-39631.28125
1716953772.3016372,395264,-39620.59375
1716953811.1756995,397312,-39620.59375
1716953850.4016125,399360,-39620.59375
1716953889.8267984,401408,-39620.69921875
1716953929.1758852,403456,-39620.69921875
1716953968.4618359,405504,-39619.62890625
1716954007.799277,407552,-39619.62890625
1716954047.1674678,409600,-39619.62890625
1716954086.4512846,411648,-39624.31640625
1716954125.9525049,413696,-39624.31640625
1716954164.8056283,415744,-39612.45703125
1716954204.318912,417792,-39612.45703125
1716954243.2767766,419840,-39612.45703125
1716954282.5095522,421888,-39614.53515625
1716954322.086293,423936,-39614.53515625
1716954361.7758129,425984,-39614.0234375
1716954401.3759422,428032,-39614.0234375
1716954440.9018147,430080,-39607.5234375
1716954480.238769,432128,-39607.5234375
1716954519.6527572,434176,-39607.5234375
1716954559.2962933,436224,-39606.8046875
1716954598.8313932,438272,-39606.8046875
1716954638.4831781,440320,-39604.05859375
1716954677.8771856,442368,-39604.05859375
1716954717.4103198,444416,-39604.05859375
1716954757.159712,446464,-39604.5859375
1716954796.8148322,448512,-39604.5859375
1716954836.4308383,450560,-39609.109375
1716954875.9799201,452608,-39609.109375
1716954915.6117728,454656,-39609.109375
1716954955.0816715,456704,-39608.8671875
1716954994.6345937,458752,-39608.8671875
1716955033.9479444,460800,-39593.79296875
1716955073.5406785,462848,-39593.79296875
1716955113.1224513,464896,-39593.79296875
1716955152.5267684,466944,-39591.2265625
1716955191.9480968,468992,-39591.2265625
1716955231.4250908,471040,-39592.7890625
1716955270.6146898,473088,-39592.7890625
1716955309.7212317,475136,-39587.86328125
1716955349.4743693,477184,-39587.86328125
1716955389.2312255,479232,-39587.86328125
1716955428.8603783,481280,-39588.76171875
1716955468.244806,483328,-39588.76171875
1716955507.9320018,485376,-39576.49609375
1716955547.4932084,487424,-39576.49609375
1716955587.2007377,489472,-39576.49609375
1716955626.6396987,491520,-39572.3984375
1716955666.1558464,493568,-39572.3984375
1716955705.599071,495616,-39564.71875
1716955745.2889042,497664,-39564.71875
1716955784.9526534,499712,-39564.71875
1716955824.3920782,501760,-39570.98046875
1716955863.9108355,503808,-39570.98046875
1716955903.552316,505856,-39555.0703125
1716955942.677483,507904,-39555.0703125
1716955982.0896983,509952,-39555.0703125
1716956021.809529,512000,-39541.69140625
1716956061.5645945,514048,-39541.69140625
1716956100.9818335,516096,-39528.7890625
1716956140.2506716,518144,-39528.7890625
1716956179.940968,520192,-39524.62109375
1716956219.4286156,522240,-39524.62109375
1716956258.9549484,524288,-39524.62109375
1716956298.4955726,526336,-39518.94140625
1716956338.1809108,528384,-39518.94140625
1716956377.8973167,530432,-39509.171875
1716956417.35182,532480,-39509.171875
1716956456.8955266,534528,-39509.171875
1716956496.461694,536576,-39478.609375
1716956535.9437685,538624,-39478.609375
1716956575.5403771,540672,-39482.578125
1716956615.0733607,542720,-39482.578125
1716956654.514468,544768,-39482.578125
1716956694.0340545,546816,-39474.609375
1716956733.3658636,548864,-39474.609375
1716956773.0303657,550912,-39462.73828125
1716956812.729579,552960,-39462.73828125
1716956852.315191,555008,-39453.66015625
1716956891.8496988,557056,-39453.66015625
1716956931.1651254,559104,-39453.66015625
1716956970.5755212,561152,-39433.8515625
1716957010.0583186,563200,-39433.8515625
1716957049.5428472,565248,-39426.33984375
1716957089.1725028,567296,-39426.33984375
1716957128.3855116,569344,-39426.33984375
1716957167.9954126,571392,-39421.2890625
1716957207.1762333,573440,-39421.2890625
1716957246.9142494,575488,-39410.390625
1716957286.5812275,577536,-39410.390625
1716957326.2566295,579584,-39410.390625
1716957366.3176613,581632,-39406.9609375
1716957405.802267,583680,-39406.9609375
1716957445.3432577,585728,-39391.48046875
1716957484.8636386,587776,-39391.48046875
1716957524.2920115,589824,-39391.48046875
1716957563.810592,591872,-39384.71875
1716957603.2936022,593920,-39384.71875
1716957642.9346461,595968,-39385.76953125
1716957682.3645313,598016,-39385.76953125
1716957721.8259993,600064,-39384.30859375
1716957761.3700652,602112,-39384.30859375
1716957801.0105803,604160,-39384.30859375
1716957840.7140586,606208,-39381.890625
1716957880.2946372,608256,-39381.890625
1716957919.8758364,610304,-39366.51171875
1716957959.3354478,612352,-39366.51171875
1716957998.9594376,614400,-39366.51171875
1716958038.3843212,616448,-39355.80859375
1716958077.971238,618496,-39355.80859375
1716958117.6132076,620544,-39339.12890625
1716958157.2464974,622592,-39339.12890625
1716958196.769082,624640,-39339.12890625
1716958236.2371554,626688,-39333.83984375
1716958275.8026311,628736,-39333.83984375
1716958315.418899,630784,-39316.44140625
1716958355.078384,632832,-39316.44140625
1716958394.4924452,634880,-39316.44140625
1716958434.0260758,636928,-39307.05078125
1716958473.5533795,638976,-39307.05078125
1716958513.0556185,641024,-39298.30078125
1716958552.5933938,643072,-39298.30078125
1716958592.2667437,645120,-39298.80859375
1716958631.7344863,647168,-39298.80859375
1716958671.3117843,649216,-39298.80859375
1716958710.802786,651264,-39293.44921875
1716958750.287101,653312,-39293.44921875
1716958789.8120208,655360,-39288.078125
1716958829.2372377,657408,-39288.078125
1716958868.8576446,659456,-39288.078125
1716958908.5267565,661504,-39290.078125
1716958948.1905231,663552,-39290.078125
1716958987.718339,665600,-39288.19921875
1716959027.1550667,667648,-39288.19921875
1716959066.743042,669696,-39288.19921875
1716959106.374388,671744,-39284.03125
1716959145.9452019,673792,-39284.03125
1716959185.5503957,675840,-39287.30078125
1716959225.1567936,677888,-39287.30078125
1716959264.629187,679936,-39287.30078125
1716959304.2743478,681984,-39277.48046875
1716959343.8744059,684032,-39277.48046875
1716959382.8244588,686080,-39271.921875
1716959422.0639625,688128,-39271.921875
1716959461.5573492,690176,-39287.19921875
1716959501.1171522,692224,-39287.19921875
1716959540.3282018,694272,-39287.19921875
1716959579.941296,696320,-39280.94921875
1716959619.5748844,698368,-39280.94921875
1716959659.311884,700416,-39276.94140625
1716959699.0843928,702464,-39276.94140625
1716959738.5286646,704512,-39276.94140625
1716959778.0548918,706560,-39282.37890625
1716959817.7873595,708608,-39282.37890625
1716959857.1610923,710656,-39295.66015625
1716959896.6874106,712704,-39295.66015625
1716959935.9229515,714752,-39295.66015625
1716959974.9713044,716800,-39290.80078125
1716960014.6304653,718848,-39290.80078125
1716960054.2154915,720896,-39283.26171875
1716960093.6487808,722944,-39283.26171875
1716960133.041278,724992,-39283.26171875
1716960172.7076092,727040,-39263.94921875
1716960212.510582,729088,-39263.94921875
1716960252.2244413,731136,-39250.23046875
1716960291.7934844,733184,-39250.23046875
1716960331.3687186,735232,-39239.578125
1716960371.2130353,737280,-39239.578125
1716960410.3464909,739328,-39239.578125
1716960449.933495,741376,-39211.328125
1716960489.5200603,743424,-39211.328125
1716960529.2673388,745472,-39212.58984375
1716960568.8275795,747520,-39212.58984375
1716960608.438692,749568,-39212.58984375
1716960647.9194098,751616,-39210.30859375
1716960687.4700963,753664,-39210.30859375
1716960727.0555913,755712,-39201.171875
1716960766.624118,757760,-39201.171875
1716960806.0781012,759808,-39201.171875
1716960845.6720679,761856,-39202.9296875
1716960885.133577,763904,-39202.9296875
1716960924.793135,765952,-39204.0390625
1716960964.4503095,768000,-39204.0390625
1716961003.83151,770048,-39188.12109375
1716961043.2585657,772096,-39188.12109375
1716961082.7130792,774144,-39188.12109375
1716961122.2994175,776192,-39180.671875
1716961161.8060398,778240,-39180.671875
1716961201.501512,780288,-39175.828125
1716961240.8880613,782336,-39175.828125
1716961280.4285018,784384,-39175.828125
1716961319.9208636,786432,-39159.41015625
1716961359.3584423,788480,-39159.41015625
1716961398.923716,790528,-39152.9609375
1716961438.5632236,792576,-39152.9609375
1716961477.9577835,794624,-39152.9609375
1716961517.559866,796672,-39151.640625
1716961557.0000644,798720,-39151.640625
1716961596.353336,800768,-39139.5390625
1716961635.8485878,802816,-39139.5390625
1716961675.2413268,804864,-39139.5390625
1716961714.9787643,806912,-39128.55859375
1716961754.6058095,808960,-39128.55859375
1716961794.0630746,811008,-39123.0703125
1716961833.759631,813056,-39123.0703125
1716961873.274267,815104,-39124.1015625
1716961912.754146,817152,-39124.1015625
1716961952.407553,819200,-39124.1015625
1716961992.0552962,821248,-39119.26171875
1716962031.6359773,823296,-39119.26171875
1716962071.2120135,825344,-39121.91015625
1716962110.8353713,827392,-39121.91015625
1716962150.5095627,829440,-39121.91015625
1716962190.2321904,831488,-39126.328125
1716962229.9547853,833536,-39126.328125
1716962269.5669098,835584,-39131.69140625
1716962309.1832309,837632,-39131.69140625
1716962349.004174,839680,-39131.69140625
1716962388.5690157,841728,-39128.671875
1716962428.0115108,843776,-39128.671875
1716962467.6870701,845824,-39124.75
1716962507.2257717,847872,-39124.75
1716962546.7447357,849920,-39124.75
1716962586.4139748,851968,-39123.44140625
1716962625.8789682,854016,-39123.44140625
1716962665.3626218,856064,-39128.1015625
1716962704.8088193,858112,-39128.1015625
1716962744.301149,860160,-39111.1484375
1716962783.8028352,862208,-39111.1484375
1716962823.0536416,864256,-39111.1484375
1716962862.5379405,866304,-39119.51171875
1716962902.1123714,868352,-39119.51171875
1716962941.573228,870400,-39122.328125
1716962981.0748413,872448,-39122.328125
1716963020.5488393,874496,-39122.328125
1716963060.0418804,876544,-39118.328125
1716963099.4534848,878592,-39118.328125
1716963139.0374885,880640,-39113.671875
1716963178.6054325,882688,-39113.671875
1716963218.159658,884736,-39113.671875
1716963257.550518,886784,-39107.37109375
1716963296.9214656,888832,-39107.37109375
1716963336.4297369,890880,-39102.08984375
1716963376.006318,892928,-39102.08984375
1716963415.554404,894976,-39102.08984375
1716963455.1338048,897024,-39105.21875
1716963494.6973765,899072,-39105.21875
1716963534.274267,901120,-39100.55859375
1716963573.7648497,903168,-39100.55859375
1716963613.2855718,905216,-39090.25
1716963652.7184844,907264,-39090.25
1716963692.0866137,909312,-39090.25
1716963731.549618,911360,-39089.390625
1716963771.1763434,913408,-39089.390625
1716963810.64366,915456,-39100.6015625
1716963849.9902687,917504,-39100.6015625
1716963889.2445767,919552,-39100.6015625
1716963928.5750315,921600,-39101.51171875
1716963968.039894,923648,-39101.51171875
1716964007.4582362,925696,-39095.48828125
1716964046.912315,927744,-39095.48828125
1716964086.4085515,929792,-39095.48828125
1716964125.7619717,931840,-39098.890625
1716964165.2228618,933888,-39098.890625
1716964204.7505655,935936,-39105.01171875
1716964244.2434242,937984,-39105.01171875
1716964283.6858544,940032,-39104.05859375
1716964323.2195106,942080,-39104.05859375
1716964362.6821613,944128,-39104.05859375
1716964402.1316535,946176,-39096.78125
1716964441.637819,948224,-39096.78125
1716964481.1451764,950272,-39080.921875
1716964520.6089928,952320,-39080.921875
1716964560.0868273,954368,-39080.921875
1716964599.4151378,956416,-39081.46875
1716964638.820677,958464,-39081.46875
1716964678.1901653,960512,-39085.25
1716964717.461839,962560,-39085.25
1716964756.820468,964608,-39085.25
1716964796.292151,966656,-39089.33984375
1716964835.6213777,968704,-39089.33984375
1716964874.9739122,970752,-39075.98828125
1716964914.4096828,972800,-39075.98828125
1716964953.8160095,974848,-39075.98828125
1716964993.3656538,976896,-39088.73046875
1716965032.7310789,978944,-39088.73046875
1716965072.058023,980992,-39089.71875
1716965111.4731216,983040,-39089.71875
1716965150.8719513,985088,-39101.12890625
1716965190.3868184,987136,-39101.12890625
1716965229.8943453,989184,-39101.12890625
1716965269.3136551,991232,-39097.75
1716965308.5511203,993280,-39097.75
1716965348.021729,995328,-39111.6015625
1716965387.4212458,997376,-39111.6015625
1716965426.9455078,999424,-39111.6015625
1716965466.5525541,1001472,-39101.19921875


==> 4_up-to-vector_bounded_poisson.csv <==
Wall time,Step,Value
1716926854.2658892,6144,-50896.0
1716926893.7308352,8192,-50896.0
1716926933.3159938,10240,-48543.0
1716926972.5214524,12288,-48543.0
1716927011.9099305,14336,-48543.0
1716927051.2897317,16384,-47066.66796875
1716927090.6194327,18432,-47066.66796875
1716927130.1402287,20480,-45874.5
1716927169.5013995,22528,-45874.5
1716927208.884298,24576,-45874.5
1716927248.343039,26624,-44909.19921875
1716927287.7963762,28672,-44909.19921875
1716927327.150466,30720,-44400.5
1716927366.6310554,32768,-44400.5
1716927406.139743,34816,-44400.5
1716927445.532104,36864,-43846.28515625
1716927484.9377189,38912,-43846.28515625
1716927524.2574573,40960,-43464.75
1716927563.7009861,43008,-43464.75
1716927603.0333064,45056,-43103.22265625
1716927642.4558194,47104,-43103.22265625
1716927681.8854809,49152,-43103.22265625
1716927721.3322325,51200,-42932.3984375
1716927760.7358766,53248,-42932.3984375
1716927800.0684183,55296,-42697.0
1716927839.4512556,57344,-42697.0
1716927878.8595347,59392,-42697.0
1716927918.3960226,61440,-42529.66796875
1716927957.7358437,63488,-42529.66796875
1716927997.1508527,65536,-42404.15234375
1716928036.7470078,67584,-42404.15234375
1716928076.3004487,69632,-42404.15234375
1716928115.7374377,71680,-42275.35546875
1716928155.157041,73728,-42275.35546875
1716928194.5423253,75776,-42196.53515625
1716928233.9586308,77824,-42196.53515625
1716928273.6077745,79872,-42196.53515625
1716928312.9683278,81920,-42094.375
1716928352.4275568,83968,-42094.375
1716928391.8885076,86016,-42021.1171875
1716928431.1753507,88064,-42021.1171875
1716928470.7638617,90112,-41950.109375
1716928510.2350342,92160,-41950.109375
1716928549.8137748,94208,-41950.109375
1716928589.1958485,96256,-41826.52734375
1716928628.571321,98304,-41826.52734375
1716928667.9891286,100352,-41736.1484375
1716928707.4375174,102400,-41736.1484375
1716928746.8003209,104448,-41736.1484375
1716928786.2414627,106496,-41662.66796875
1716928825.5276656,108544,-41662.66796875
1716928864.8993452,110592,-41569.953125
1716928904.3324616,112640,-41569.953125
1716928943.6537948,114688,-41569.953125
1716928983.086472,116736,-41519.43359375
1716929022.3094962,118784,-41519.43359375
1716929061.7325125,120832,-41485.08203125
1716929101.5354116,122880,-41485.08203125
1716929141.0320427,124928,-41485.08203125
1716929180.4876606,126976,-41449.83984375
1716929219.9303637,129024,-41449.83984375
1716929259.3311954,131072,-41386.8828125
1716929298.8439033,133120,-41386.8828125
1716929338.0951164,135168,-41342.1484375
1716929377.4603527,137216,-41342.1484375
1716929416.8813128,139264,-41342.1484375
1716929456.2059858,141312,-41294.75
1716929495.5179727,143360,-41294.75
1716929534.9293764,145408,-41253.03515625
1716929574.270587,147456,-41253.03515625
1716929613.6431527,149504,-41253.03515625
1716929653.0952168,151552,-41223.1328125
1716929692.3849113,153600,-41223.1328125
1716929731.8051584,155648,-41179.38671875
1716929771.291854,157696,-41179.38671875
1716929810.7664876,159744,-41179.38671875
1716929850.1484168,161792,-41158.09375
1716929889.6254883,163840,-41158.09375
1716929928.9786682,165888,-41089.03125
1716929968.517217,167936,-41089.03125
1716930007.7087033,169984,-41089.03125
1716930046.9094162,172032,-41038.3515625
1716930086.1362953,174080,-41038.3515625
1716930125.5145864,176128,-40996.28515625
1716930164.908535,178176,-40996.28515625
1716930204.2509356,180224,-40936.83203125
1716930243.586405,182272,-40936.83203125
1716930282.9448445,184320,-40936.83203125
1716930322.2801542,186368,-40941.7578125
1716930361.6697462,188416,-40941.7578125
1716930401.180108,190464,-40905.81640625
1716930440.6237588,192512,-40905.81640625
1716930480.1121178,194560,-40905.81640625
1716930519.676065,196608,-40872.41015625
1716930559.3382573,198656,-40872.41015625
1716930598.8534749,200704,-40852.69921875
1716930638.3003166,202752,-40852.69921875
1716930677.7550454,204800,-40852.69921875
1716930717.2611585,206848,-40845.0234375
1716930756.9329715,208896,-40845.0234375
1716930796.3512077,210944,-40829.4296875
1716930835.8578362,212992,-40829.4296875
1716930875.4120584,215040,-40821.09375
1716930914.9227438,217088,-40821.09375
1716930954.3812861,219136,-40821.09375
1716930993.7258906,221184,-40809.61328125
1716931033.1459415,223232,-40809.61328125
1716931072.7523506,225280,-40799.3984375
1716931112.2229576,227328,-40799.3984375
1716931151.6865423,229376,-40799.3984375
1716931191.2531335,231424,-40787.5
1716931230.7063842,233472,-40787.5
1716931270.1603901,235520,-40768.9140625
1716931309.6595867,237568,-40768.9140625
1716931349.22977,239616,-40768.9140625
1716931388.795708,241664,-40761.91796875
1716931428.3207717,243712,-40761.91796875
1716931467.9504101,245760,-40723.3046875
1716931507.4044867,247808,-40723.3046875
1716931547.0846343,249856,-40723.3046875
1716931586.5672023,251904,-40712.5390625
1716931626.281745,253952,-40712.5390625
1716931665.9657228,256000,-40688.46875
1716931705.4310138,258048,-40688.46875
1716931744.8381681,260096,-40668.921875
1716931784.2950418,262144,-40668.921875
1716931823.9123504,264192,-40668.921875
1716931863.3894162,266240,-40650.47265625
1716931902.911954,268288,-40650.47265625
1716931942.4570389,270336,-40626.890625
1716931982.0281436,272384,-40626.890625
1716932021.534219,274432,-40626.890625
1716932061.3170848,276480,-40602.8359375
1716932100.7395847,278528,-40602.8359375
1716932140.2349172,280576,-40604.51953125
1716932179.731156,282624,-40604.51953125
1716932219.2358396,284672,-40604.51953125
1716932258.6977627,286720,-40586.15625
1716932298.0895777,288768,-40586.15625
1716932337.5500958,290816,-40572.27734375
1716932376.9746013,292864,-40572.27734375
1716932416.507707,294912,-40572.27734375
1716932456.1640437,296960,-40564.7109375
1716932495.7480173,299008,-40564.7109375
1716932535.2776577,301056,-40561.21484375
1716932574.8053906,303104,-40561.21484375
1716932614.310714,305152,-40544.8671875
1716932653.7896676,307200,-40544.8671875
1716932693.2660818,309248,-40544.8671875
1716932732.8426719,311296,-40548.17578125
1716932772.4263167,313344,-40548.17578125
1716932812.016233,315392,-40536.4765625
1716932851.505011,317440,-40536.4765625
1716932891.2064903,319488,-40536.4765625
1716932930.8993652,321536,-40515.203125
1716932970.4837284,323584,-40515.203125
1716933010.0055792,325632,-40507.5546875
1716933049.700421,327680,-40507.5546875
1716933089.2399468,329728,-40507.5546875
1716933128.685078,331776,-40502.015625
1716933168.2243454,333824,-40502.015625
1716933207.7394335,335872,-40493.0
1716933247.2707207,337920,-40493.0
1716933286.7367876,339968,-40493.0
1716933326.3373592,342016,-40476.21875
1716933365.870232,344064,-40476.21875
1716933405.3796039,346112,-40473.97265625
1716933444.968623,348160,-40473.97265625
1716933484.506544,350208,-40455.73046875
1716933524.0456665,352256,-40455.73046875
1716933563.5338016,354304,-40455.73046875
1716933602.9846478,356352,-40444.0546875
1716933642.5201192,358400,-40444.0546875
1716933682.0407543,360448,-40432.59765625
1716933721.663494,362496,-40432.59765625
1716933761.2726686,364544,-40432.59765625
1716933800.8581085,366592,-40424.73828125
1716933840.3042517,368640,-40424.73828125
1716933879.7555363,370688,-40423.1484375
1716933919.2967703,372736,-40423.1484375
1716933958.9029865,374784,-40423.1484375
1716933998.4495335,376832,-40417.734375
1716934037.900332,378880,-40417.734375
1716934077.4696832,380928,-40400.77734375
1716934116.9577718,382976,-40400.77734375
1716934156.5297997,385024,-40379.08984375
1716934196.0531385,387072,-40379.08984375
1716934235.580706,389120,-40379.08984375
1716934275.0773673,391168,-40376.55078125
1716934314.6540322,393216,-40376.55078125
1716934354.2593973,395264,-40381.55859375
1716934393.7989058,397312,-40381.55859375
1716934433.2373865,399360,-40381.55859375
1716934472.7877414,401408,-40373.32421875
1716934512.3913743,403456,-40373.32421875
1716934552.0329177,405504,-40352.703125
1716934591.6157675,407552,-40352.703125
1716934631.1694632,409600,-40352.703125
1716934670.7610762,411648,-40348.92578125
1716934710.289743,413696,-40348.92578125
1716934749.8136454,415744,-40338.421875
1716934789.3833826,417792,-40338.421875
1716934828.9841392,419840,-40338.421875
1716934868.5791838,421888,-40313.59375
1716934908.1387753,423936,-40313.59375
1716934947.6660929,425984,-40311.01171875
1716934987.1802127,428032,-40311.01171875
1716935026.7291083,430080,-40306.3125
1716935066.2531433,432128,-40306.3125
1716935105.7875812,434176,-40306.3125
1716935145.3515596,436224,-40300.046875
1716935184.8659377,438272,-40300.046875
1716935224.4054964,440320,-40307.671875
1716935263.999484,442368,-40307.671875
1716935303.5702345,444416,-40307.671875
1716935343.1347616,446464,-40301.42578125
1716935382.7092078,448512,-40301.42578125
1716935422.271091,450560,-40294.51171875
1716935461.8223171,452608,-40294.51171875
1716935501.403469,454656,-40294.51171875
1716935540.972994,456704,-40291.69140625
1716935580.5817182,458752,-40291.69140625
1716935620.031514,460800,-40279.09765625
1716935659.7207744,462848,-40279.09765625
1716935699.2872124,464896,-40279.09765625
1716935738.8419065,466944,-40276.23828125
1716935778.3715525,468992,-40276.23828125
1716935817.926989,471040,-40273.0625
1716935857.436231,473088,-40273.0625
1716935897.0044355,475136,-40267.359375
1716935936.5178356,477184,-40267.359375
1716935976.0926325,479232,-40267.359375
1716936015.6784573,481280,-40254.94921875
1716936055.1530616,483328,-40254.94921875
1716936094.7660766,485376,-40254.43359375
1716936134.33445,487424,-40254.43359375
1716936173.9118218,489472,-40254.43359375
1716936213.4322515,491520,-40250.34765625
1716936252.98056,493568,-40250.34765625
1716936292.5877383,495616,-40242.66796875
1716936332.1320038,497664,-40242.66796875
1716936371.674977,499712,-40242.66796875
1716936411.2606485,501760,-40240.01953125
1716936450.805142,503808,-40240.01953125
1716936490.4140654,505856,-40122.71875
1716936529.9701366,507904,-40122.71875
1716936569.7178807,509952,-40122.71875
1716936609.3341525,512000,-40059.80078125
1716936648.8889365,514048,-40059.80078125
1716936688.4481826,516096,-40010.48828125
1716936727.9697623,518144,-40010.48828125
1716936767.5804536,520192,-39977.1796875
1716936807.223917,522240,-39977.1796875
1716936846.712362,524288,-39977.1796875
1716936886.3060052,526336,-39960.87109375
1716936925.8303013,528384,-39960.87109375
1716936965.3307836,530432,-39945.23046875
1716937004.918533,532480,-39945.23046875
1716937044.6508017,534528,-39945.23046875
1716937084.197248,536576,-39933.08984375
1716937123.7709422,538624,-39933.08984375
1716937163.3053954,540672,-39922.41015625
1716937202.77942,542720,-39922.41015625
1716937242.2758315,544768,-39922.41015625
1716937281.8237782,546816,-39914.8984375
1716937321.3311057,548864,-39914.8984375
1716937360.820996,550912,-39898.16015625
1716937400.2867377,552960,-39898.16015625
1716937439.7923155,555008,-39888.21875
1716937479.162098,557056,-39888.21875
1716937518.178734,559104,-39888.21875
1716937557.2646515,561152,-39882.609375
1716937596.5494082,563200,-39882.609375
1716937635.825326,565248,-39867.01953125
1716937675.2172806,567296,-39867.01953125
1716937714.5701306,569344,-39867.01953125
1716937753.8582597,571392,-39860.0
1716937793.031573,573440,-39860.0
1716937832.1886952,575488,-39843.109375
1716937871.6844316,577536,-39843.109375
1716937910.9125917,579584,-39843.109375
1716937950.5277908,581632,-39830.30859375
1716937990.0884974,583680,-39830.30859375
1716938029.5904574,585728,-39831.91015625
1716938069.001838,587776,-39831.91015625
1716938108.5020537,589824,-39831.91015625
1716938147.9525125,591872,-39819.66015625
1716938187.223948,593920,-39819.66015625
1716938226.36791,595968,-39828.91015625
1716938265.705316,598016,-39828.91015625
1716938305.2058268,600064,-39816.671875
1716938344.5169,602112,-39816.671875
1716938384.1781585,604160,-39816.671875
1716938423.8341982,606208,-39810.80859375
1716938463.5726368,608256,-39810.80859375
1716938503.2322593,610304,-39819.19921875
1716938542.4404864,612352,-39819.19921875
1716938581.898705,614400,-39819.19921875
1716938621.588517,616448,-39811.55859375
1716938661.1182501,618496,-39811.55859375
1716938700.7369647,620544,-39805.44921875
1716938740.0214188,622592,-39805.44921875
1716938779.6300707,624640,-39805.44921875
1716938819.2989533,626688,-39799.94921875
1716938858.9203696,628736,-39799.94921875
1716938898.4766886,630784,-39802.3515625
1716938938.0487595,632832,-39802.3515625
1716938977.5753825,634880,-39802.3515625
1716939017.1764746,636928,-39811.19921875
1716939056.760046,638976,-39811.19921875
1716939096.2509818,641024,-39812.23828125
1716939135.7996027,643072,-39812.23828125
1716939175.3017192,645120,-39802.5
1716939214.8405347,647168,-39802.5
1716939254.3200386,649216,-39802.5
1716939294.3009005,651264,-39806.98046875
1716939333.8780289,653312,-39806.98046875
1716939373.4015052,655360,-39812.62109375
1716939412.8679419,657408,-39812.62109375
1716939452.2571442,659456,-39812.62109375
1716939491.6851277,661504,-39813.91015625
1716939531.151029,663552,-39813.91015625
1716939570.5360305,665600,-39823.41015625
1716939609.9538293,667648,-39823.41015625
1716939649.302851,669696,-39823.41015625
1716939688.8434675,671744,-39831.71875
1716939728.3116772,673792,-39831.71875
1716939767.445895,675840,-39833.25
1716939806.8442128,677888,-39833.25
1716939846.3624132,679936,-39833.25
1716939885.8773844,681984,-39844.73046875
1716939925.3579817,684032,-39844.73046875
1716939964.7269416,686080,-39837.78125
1716940004.149803,688128,-39837.78125
1716940043.5995228,690176,-39838.05859375
1716940083.0853796,692224,-39838.05859375
1716940122.4659874,694272,-39838.05859375
1716940161.9013515,696320,-39835.19140625
1716940201.4190261,698368,-39835.19140625
1716940241.1215408,700416,-39827.0390625
1716940280.6747696,702464,-39827.0390625
1716940320.20695,704512,-39827.0390625
1716940359.756519,706560,-39823.640625
1716940399.5607831,708608,-39823.640625
1716940438.9501266,710656,-39829.55859375
1716940478.405263,712704,-39829.55859375
1716940517.6637225,714752,-39829.55859375
1716940557.005257,716800,-39823.58984375
1716940596.508916,718848,-39823.58984375
1716940636.018678,720896,-39825.96875
1716940675.4424117,722944,-39825.96875
1716940714.9119287,724992,-39825.96875
1716940754.5505452,727040,-39807.37890625
1716940793.918247,729088,-39807.37890625
1716940833.4566555,731136,-39807.62109375
1716940872.9865277,733184,-39807.62109375
1716940912.535101,735232,-39801.44140625
1716940952.384049,737280,-39801.44140625
1716940991.9473827,739328,-39801.44140625
1716941031.413152,741376,-39797.3203125
1716941070.6940188,743424,-39797.3203125
1716941110.1287804,745472,-39813.26171875
1716941149.6101058,747520,-39813.26171875
1716941189.141124,749568,-39813.26171875
1716941228.7538562,751616,-39810.12109375
1716941268.0715864,753664,-39810.12109375
1716941307.4993856,755712,-39821.96875
1716941346.9115598,757760,-39821.96875
1716941386.331133,759808,-39821.96875
1716941425.6744802,761856,-39829.0
1716941465.0901532,763904,-39829.0
1716941504.529816,765952,-39825.4609375
1716941543.9236526,768000,-39825.4609375
1716941583.2690077,770048,-39826.6015625
1716941622.724177,772096,-39826.6015625
1716941662.1796384,774144,-39826.6015625
1716941701.5746388,776192,-39839.078125
1716941740.859557,778240,-39839.078125
1716941780.0382051,780288,-39831.6796875
1716941819.1637821,782336,-39831.6796875
1716941858.4423392,784384,-39831.6796875
1716941897.5697312,786432,-39840.609375
1716941936.8486407,788480,-39840.609375
1716941976.0152338,790528,-39845.48046875
1716942015.37955,792576,-39845.48046875
1716942054.6098256,794624,-39845.48046875
1716942093.7001433,796672,-39850.2109375
1716942133.1385303,798720,-39850.2109375
1716942172.5717258,800768,-39841.87109375
1716942212.1138315,802816,-39841.87109375
1716942251.5677168,804864,-39841.87109375
1716942290.7449803,806912,-39840.0
1716942330.1787922,808960,-39840.0
1716942369.6954248,811008,-39834.51953125
1716942409.1917057,813056,-39834.51953125
1716942448.6522655,815104,-39850.0
1716942488.065768,817152,-39850.0
1716942527.4098017,819200,-39850.0
1716942566.903461,821248,-39870.109375
1716942606.3939826,823296,-39870.109375
1716942645.895584,825344,-39869.05078125
1716942685.2297273,827392,-39869.05078125
1716942724.5763907,829440,-39869.05078125
1716942764.0249984,831488,-39857.28125
1716942803.5822494,833536,-39857.28125
1716942843.1240406,835584,-39845.859375
1716942882.6775024,837632,-39845.859375
1716942921.9516456,839680,-39845.859375
1716942961.490745,841728,-39854.78125
1716943001.0654268,843776,-39854.78125
1716943040.558937,845824,-39846.12890625
1716943079.8239095,847872,-39846.12890625
1716943119.4904313,849920,-39846.12890625
1716943159.098391,851968,-39849.26953125
1716943198.6007624,854016,-39849.26953125
1716943238.06466,856064,-39844.6484375
1716943277.4465835,858112,-39844.6484375
1716943316.9447095,860160,-39844.359375
1716943356.4228535,862208,-39844.359375
1716943396.0919714,864256,-39844.359375
1716943435.5671186,866304,-39852.1015625
1716943475.1027594,868352,-39852.1015625
1716943514.7506497,870400,-39841.51953125
1716943554.3005846,872448,-39841.51953125
1716943593.7547002,874496,-39841.51953125
1716943633.3333771,876544,-39845.0703125
1716943672.8096879,878592,-39845.0703125
1716943712.3055098,880640,-39853.23828125
1716943751.9267702,882688,-39853.23828125
1716943791.1547325,884736,-39853.23828125
1716943830.6650815,886784,-39871.33984375
1716943869.9458082,888832,-39871.33984375
1716943909.5628428,890880,-39861.98046875
1716943949.1308367,892928,-39861.98046875
1716943988.7255585,894976,-39861.98046875
1716944028.260947,897024,-39852.6015625
1716944067.769857,899072,-39852.6015625
1716944107.377961,901120,-39846.51171875
1716944146.803474,903168,-39846.51171875
1716944186.3690963,905216,-39863.3515625
1716944225.9071472,907264,-39863.3515625
1716944265.4030926,909312,-39863.3515625
1716944304.6715844,911360,-39870.48828125
1716944344.2185078,913408,-39870.48828125
1716944383.7662144,915456,-39875.19921875
1716944423.28093,917504,-39875.19921875
1716944462.7687824,919552,-39875.19921875
1716944502.295653,921600,-39886.16015625
1716944541.8424535,923648,-39886.16015625
1716944581.2701957,925696,-39882.53125
1716944620.7396014,927744,-39882.53125
1716944660.1477244,929792,-39882.53125
1716944699.3058999,931840,-39894.3515625
1716944739.017831,933888,-39894.3515625
1716944778.3921943,935936,-39900.46875
1716944817.7550466,937984,-39900.46875
1716944857.376957,940032,-39896.44921875
1716944897.181793,942080,-39896.44921875
1716944936.8911638,944128,-39896.44921875
1716944976.5714314,946176,-39891.8984375
1716945016.0682144,948224,-39891.8984375
1716945055.1211407,950272,-39885.4296875
1716945094.720191,952320,-39885.4296875
1716945133.6661577,954368,-39885.4296875
1716945173.387761,956416,-39883.2890625
1716945213.017962,958464,-39883.2890625
1716945252.6342523,960512,-39887.23046875
1716945292.095307,962560,-39887.23046875
1716945331.1821558,964608,-39887.23046875
1716945370.2416732,966656,-39877.421875
1716945408.335782,968704,-39877.421875
1716945446.8576045,970752,-39883.55859375
1716945484.7191284,972800,-39883.55859375
1716945523.0259347,974848,-39883.55859375
1716945561.4950817,976896,-39888.859375
1716945600.057499,978944,-39888.859375
1716945638.203468,980992,-39899.0703125
1716945676.3453648,983040,-39899.0703125
1716945715.0216455,985088,-39896.890625
1716945753.3575332,987136,-39896.890625
1716945792.2503796,989184,-39896.890625
1716945831.8169172,991232,-39892.28125
1716945870.9221103,993280,-39892.28125
1716945910.6861615,995328,-39888.16015625
1716945950.2818954,997376,-39888.16015625
1716945989.624125,999424,-39888.16015625
1716946029.1370416,1001472,-39891.4296875


==> LMS_0.0_0.2.csv <==
Wall time,Step,Value
1719279956.396898,2048,-1.0
1719279962.4551792,4096,-1.0
1719279968.5641716,6144,-1.0
1719279974.6717448,8192,-1.0
1719279980.8582087,10240,-1.0
1719279986.9848979,12288,-1.0
1719279993.227303,14336,-1.0
1719279999.2792578,16384,-1.0
1719280005.3904269,18432,-1.0
1719280011.4938035,20480,-1.0
1719280017.5875766,22528,-1.0
1719280023.8027537,24576,-1.0
1719280029.8570259,26624,-1.0
1719280035.895488,28672,-1.0
1719280041.9949281,30720,-1.0
1719280048.117052,32768,-1.0
1719280054.2338047,34816,-1.0
1719280060.4020438,36864,-1.0
1719280066.5904276,38912,-1.0
1719280072.807916,40960,-1.0
1719280079.03733,43008,-1.0
1719280085.2562451,45056,-1.0
1719280091.3714464,47104,-1.0
1719280097.4601097,49152,-1.0
1719280103.6324437,51200,-1.0
1719280109.6758358,53248,-1.0
1719280115.860782,55296,-1.0
1719280121.9992404,57344,-1.0
1719280128.1480875,59392,-1.0
1719280134.2449424,61440,-1.0
1719280140.374408,63488,-1.0
1719280146.449593,65536,-1.0
1719280152.6011925,67584,-1.0
1719280158.8699574,69632,-1.0
1719280165.0848114,71680,-1.0
1719280171.244188,73728,-1.0
1719280177.4522498,75776,-1.0
1719280183.5740962,77824,-1.0
1719280189.6998465,79872,-1.0
1719280195.8193653,81920,-1.0
1719280202.0082138,83968,-1.0
1719280208.1477406,86016,-1.0
1719280214.2373655,88064,-1.0
1719280220.449913,90112,-1.0
1719280226.5862305,92160,-1.0
1719280232.7827811,94208,-1.0
1719280239.0403347,96256,-1.0
1719280245.2119627,98304,-1.0
1719280251.3661528,100352,-1.0
1719280257.4781897,102400,-1.0
1719280263.477488,104448,-1.0
1719280269.576534,106496,-1.0
1719280275.657403,108544,-1.0
1719280281.8448908,110592,-1.0
1719280287.950585,112640,-1.0
1719280294.1394498,114688,-1.0
1719280300.298578,116736,-1.0
1719280306.388053,118784,-1.0
1719280312.5081422,120832,-1.0
1719280318.5904243,122880,-1.0
1719280324.7987704,124928,-1.0
1719280330.968699,126976,-1.0
1719280337.0740967,129024,-1.0
1719280343.048461,131072,-1.0
1719280348.8183677,133120,-1.0
1719280355.0351076,135168,-1.0
1719280361.1594136,137216,-1.0
1719280367.2186058,139264,-1.0
1719280373.297046,141312,-1.0
1719280379.371485,143360,-1.0
1719280385.5210836,145408,-1.0
1719280391.6771755,147456,-1.0
1719280397.8300502,149504,-1.0
1719280404.0377939,151552,-1.0
1719280410.129067,153600,-1.0
1719280416.2507951,155648,-1.0
1719280422.3272543,157696,-1.0
1719280428.4502585,159744,-1.0
1719280434.6474168,161792,-1.0
1719280440.7675717,163840,-1.0
1719280446.8483522,165888,-1.0
1719280452.969231,167936,-1.0
1719280459.0402768,169984,-1.0
1719280465.081871,172032,-1.0
1719280471.1672883,174080,-1.0
1719280477.2733579,176128,-1.0
1719280483.2854362,178176,-1.0
1719280489.4332047,180224,-1.0
1719280495.474606,182272,-1.0
1719280501.6735094,184320,-1.0
1719280507.8808453,186368,-1.0
1719280514.1827404,188416,-1.0
1719280520.2907484,190464,-1.0
1719280526.4101586,192512,-1.0
1719280532.4617329,194560,-1.0
1719280538.548699,196608,-1.0
1719280544.5874119,198656,-1.0
1719280550.6560135,200704,-1.0
1719280556.7261043,202752,-1.0
1719280562.8332872,204800,-1.0
1719280569.0940537,206848,-1.0
1719280575.1501684,208896,-1.0
1719280581.2827134,210944,-1.0
1719280587.4396458,212992,-1.0
1719280593.5986385,215040,-1.0
1719280599.795001,217088,-1.0
1719280606.0408237,219136,-1.0
1719280612.289475,221184,-1.0
1719280618.3722582,223232,-1.0
1719280624.533777,225280,-1.0
1719280630.6776764,227328,-1.0
1719280636.818715,229376,-1.0
1719280642.9986832,231424,-1.0
1719280649.120617,233472,-1.0
1719280655.3306372,235520,-1.0
1719280661.5299428,237568,-1.0
1719280667.6636386,239616,-1.0
1719280673.7622163,241664,-1.0
1719280679.8352704,243712,-1.0
1719280685.8999364,245760,-1.0
1719280692.143153,247808,-1.0
1719280698.2625308,249856,-1.0
1719280704.0771458,251904,-1.0
1719280709.8890553,253952,-1.0
1719280715.6443832,256000,-1.0
1719280721.474027,258048,-1.0
1719280727.1556156,260096,-1.0
1719280732.9551718,262144,-1.0
1719280738.6783917,264192,-1.0
1719280744.4326026,266240,-1.0
1719280750.3692982,268288,-1.0
1719280756.524948,270336,-1.0
1719280762.6255834,272384,-1.0
1719280768.7006774,274432,-1.0
1719280774.8161995,276480,-1.0
1719280780.9485812,278528,-1.0
1719280787.0089,280576,-1.0
1719280793.063965,282624,-1.0
1719280799.1059873,284672,-1.0
1719280805.1515973,286720,-1.0
1719280811.2278974,288768,-1.0
1719280817.0583403,290816,-1.0
1719280823.121184,292864,-1.0
1719280829.2314448,294912,-1.0
1719280835.3992918,296960,-1.0
1719280841.4620028,299008,-1.0
1719280847.5847576,301056,-1.0
1719280853.6694026,303104,-1.0
1719280859.8260458,305152,-1.0
1719280865.9264967,307200,-1.0
1719280872.0138814,309248,-1.0
1719280878.1431584,311296,-1.0
1719280884.2171617,313344,-1.0
1719280890.3747218,315392,-1.0
1719280896.5130942,317440,-1.0
1719280902.6369486,319488,-1.0
1719280908.8298438,321536,-1.0
1719280914.851254,323584,-1.0
1719280921.0036683,325632,-1.0
1719280927.0309534,327680,-1.0
1719280933.0968919,329728,-1.0
1719280939.2368088,331776,-1.0
1719280945.323781,333824,-1.0
1719280951.526661,335872,-1.0
1719280957.64979,337920,-1.0
1719280963.7514467,339968,-1.0
1719280969.872009,342016,-1.0
1719280975.9344635,344064,-1.0
1719280982.0794628,346112,-1.0
1719280988.2079728,348160,-1.0
1719280994.2747023,350208,-1.0
1719281000.3571136,352256,-1.0
1719281006.5029964,354304,-1.0
1719281012.6389635,356352,-1.0
1719281018.8477204,358400,-1.0
1719281025.113727,360448,-1.0
1719281031.3236141,362496,-1.0
1719281037.3642783,364544,-1.0
1719281043.4533725,366592,-1.0
1719281049.4869525,368640,-1.0
1719281055.2390826,370688,-1.0
1719281061.0608077,372736,-1.0
1719281066.7330997,374784,-1.0
1719281072.5484111,376832,-1.0
1719281078.1937923,378880,-1.0
1719281084.1940532,380928,-1.0
1719281089.9837189,382976,-1.0
1719281096.0867617,385024,-1.0
1719281102.2171285,387072,-1.0
1719281108.2687502,389120,-1.0
1719281114.3724716,391168,-1.0
1719281120.5058799,393216,-1.0
1719281126.5727048,395264,-1.0
1719281132.7273986,397312,-1.0
1719281138.7579715,399360,-1.0
1719281144.9005766,401408,-1.0
1719281151.0408843,403456,-1.0
1719281157.1161664,405504,-1.0
1719281163.2443576,407552,-1.0
1719281169.3125877,409600,-1.0
1719281175.5089698,411648,-1.0
1719281181.60502,413696,-1.0
1719281187.6607642,415744,-1.0
1719281193.7822952,417792,-1.0
1719281199.8755658,419840,-1.0
1719281206.002172,421888,-1.0
1719281212.0656073,423936,-1.0
1719281218.2407649,425984,-1.0
1719281224.369271,428032,-1.0
1719281230.49091,430080,-1.0
1719281236.6335676,432128,-1.0
1719281242.6660242,434176,-1.0
1719281248.808738,436224,-1.0
1719281255.025824,438272,-1.0
1719281261.1449344,440320,-1.0
1719281267.237733,442368,-1.0
1719281273.314929,444416,-1.0
1719281279.40704,446464,-1.0
1719281285.57436,448512,-1.0
1719281291.7670076,450560,-1.0
1719281297.8743331,452608,-1.0
1719281304.1248713,454656,-1.0
1719281310.2082853,456704,-1.0
1719281316.2786922,458752,-1.0
1719281322.446383,460800,-1.0
1719281328.5636158,462848,-1.0
1719281334.6002147,464896,-1.0
1719281340.745401,466944,-1.0
1719281346.9505858,468992,-1.0
1719281353.119547,471040,-1.0
1719281359.2527788,473088,-1.0
1719281365.4576335,475136,-1.0
1719281371.6278367,477184,-1.0
1719281377.7532468,479232,-1.0
1719281383.9705565,481280,-1.0
1719281390.1700416,483328,-1.0
1719281396.2223485,485376,-1.0
1719281402.1606438,487424,-1.0
1719281408.225481,489472,-1.0
1719281414.3984404,491520,-1.0
1719281420.587117,493568,-1.0
1719281426.6732333,495616,-1.0
1719281432.8576632,497664,-1.0
1719281439.048947,499712,-1.0
1719281445.1954296,501760,-1.0
1719281451.3280518,503808,-1.0
1719281457.4467099,505856,-1.0
1719281463.6297755,507904,-1.0
1719281469.7346356,509952,-1.0
1719281475.8594866,512000,-1.0
1719281482.0684178,514048,-1.0
1719281488.1637719,516096,-1.0
1719281494.2449608,518144,-1.0
1719281500.418723,520192,-1.0
1719281506.5523834,522240,-1.0
1719281512.6946144,524288,-1.0
1719281518.8877707,526336,-1.0
1719281524.95898,528384,-1.0
1719281531.1418805,530432,-1.0
1719281537.2485197,532480,-1.0
1719281543.3581069,534528,-1.0
1719281549.5725214,536576,-1.0
1719281555.7298694,538624,-1.0
1719281561.9032242,540672,-1.0
1719281568.0328875,542720,-1.0
1719281574.1683965,544768,-1.0
1719281580.3086019,546816,-1.0
1719281586.4802182,548864,-1.0
1719281592.48052,550912,-1.0
1719281598.574583,552960,-1.0
1719281604.655692,555008,-1.0
1719281610.736526,557056,-1.0
1719281616.8573828,559104,-1.0
1719281622.9449167,561152,-1.0
1719281629.1192665,563200,-1.0
1719281635.1801655,565248,-1.0
1719281641.408016,567296,-1.0
1719281647.5612736,569344,-1.0
1719281653.7780645,571392,-1.0
1719281660.0557191,573440,-1.0
1719281666.141148,575488,-1.0
1719281672.1628041,577536,-1.0
1719281678.288974,579584,-1.0
1719281684.3615906,581632,-1.0
1719281690.458765,583680,-1.0
1719281696.5921419,585728,-1.0
1719281702.7746964,587776,-1.0
1719281708.8682802,589824,-1.0
1719281715.0827944,591872,-1.0
1719281721.1040306,593920,-1.0
1719281727.297747,595968,-1.0
1719281733.4440827,598016,-1.0
1719281739.52629,600064,-1.0
1719281745.503843,602112,-1.0
1719281751.7006533,604160,-1.0
1719281757.8254125,606208,-1.0
1719281764.0307798,608256,-1.0
1719281770.1780627,610304,-1.0
1719281776.2573092,612352,-1.0
1719281782.4614077,614400,-1.0
1719281788.5060387,616448,-1.0
1719281794.6509974,618496,-1.0
1719281800.7878509,620544,-1.0
1719281806.8711782,622592,-1.0
1719281813.092807,624640,-1.0
1719281819.145393,626688,-1.0
1719281825.2626953,628736,-1.0
1719281831.4491136,630784,-1.0
1719281837.513067,632832,-1.0
1719281843.7846837,634880,-1.0
1719281850.0628211,636928,-1.0
1719281856.1179085,638976,-1.0
1719281862.3184924,641024,-1.0
1719281868.3905363,643072,-1.0
1719281874.6032517,645120,-1.0
1719281880.726225,647168,-1.0
1719281886.8680096,649216,-1.0
1719281892.9081843,651264,-1.0
1719281898.9437757,653312,-1.0
1719281905.0519755,655360,-1.0
1719281911.1894052,657408,-1.0
1719281917.2985833,659456,-1.0
1719281923.5048423,661504,-1.0
1719281929.7252297,663552,-1.0
1719281935.8980117,665600,-1.0
1719281941.8555272,667648,-1.0
1719281948.070197,669696,-1.0
1719281954.200832,671744,-1.0
1719281960.440943,673792,-1.0
1719281966.6575165,675840,-1.0
1719281972.805538,677888,-1.0
1719281979.0219083,679936,-1.0
1719281985.1287339,681984,-1.0
1719281991.3688173,684032,-1.0
1719281997.5870926,686080,-1.0
1719282003.7823243,688128,-1.0
1719282009.951362,690176,-1.0
1719282016.1366918,692224,-1.0
1719282022.476269,694272,-1.0
1719282028.63885,696320,-1.0
1719282034.9049752,698368,-1.0
1719282041.1547995,700416,-1.0
1719282047.290547,702464,-1.0
1719282053.3980196,704512,-1.0
1719282059.6290925,706560,-1.0
1719282065.7875926,708608,-1.0
1719282072.047562,710656,-1.0
1719282078.1569247,712704,-1.0
1719282084.3362129,714752,-1.0
1719282090.4846408,716800,-1.0
1719282096.5495243,718848,-1.0
1719282102.7486942,720896,-1.0
1719282108.7807415,722944,-1.0
1719282114.8751712,724992,-1.0
1719282120.9063506,727040,-1.0
1719282126.9434972,729088,-1.0
1719282133.0055027,731136,-1.0
1719282139.0661392,733184,-1.0
1719282145.218404,735232,-1.0
1719282151.3479,737280,-1.0
1719282157.57559,739328,-1.0
1719282163.681638,741376,-1.0
1719282169.862309,743424,-1.0
1719282176.0294044,745472,-1.0
1719282182.2064483,747520,-1.0
1719282188.3323815,749568,-1.0
1719282194.4246278,751616,-1.0
1719282200.5654557,753664,-1.0
1719282206.6836116,755712,-1.0
1719282212.7543592,757760,-1.0
1719282218.8749428,759808,-1.0
1719282225.23697,761856,-1.0
1719282231.5612175,763904,-1.0
1719282237.677297,765952,-1.0
1719282243.8138576,768000,-1.0
1719282249.900579,770048,-1.0
1719282256.0327184,772096,-1.0
1719282262.1945257,774144,-1.0
1719282268.3369539,776192,-1.0
1719282274.4717479,778240,-1.0
1719282280.5658417,780288,-1.0
1719282286.7577372,782336,-1.0
1719282292.846898,784384,-1.0
1719282298.9243011,786432,-1.0
1719282305.0230894,788480,-1.0
1719282311.1965988,790528,-1.0
1719282317.3412623,792576,-1.0
1719282323.3873136,794624,-1.0
1719282329.540823,796672,-1.0
1719282335.6238956,798720,-1.0
1719282342.042243,800768,-1.0
1719282348.1870165,802816,-1.0
1719282354.233259,804864,-1.0
1719282360.3154116,806912,-1.0
1719282366.4060392,808960,-1.0
1719282372.5862193,811008,-1.0
1719282378.703563,813056,-1.0
1719282384.9610846,815104,-1.0
1719282391.1151216,817152,-1.0
1719282397.2919974,819200,-1.0
1719282403.3428912,821248,-1.0
1719282409.492328,823296,-1.0
1719282415.5247843,825344,-1.0
1719282421.7610354,827392,-1.0
1719282427.9185772,829440,-1.0
1719282434.1265693,831488,-1.0
1719282440.3259032,833536,-1.0
1719282446.4713833,835584,-1.0
1719282452.6607163,837632,-1.0
1719282458.7488518,839680,-1.0
1719282464.9572437,841728,-1.0
1719282471.1487927,843776,-1.0
1719282477.2383466,845824,-1.0
1719282483.4560463,847872,-1.0
1719282489.2461715,849920,-1.0
1719282495.4675174,851968,-1.0
1719282501.5480924,854016,-1.0
1719282507.663083,856064,-1.0
1719282513.7862847,858112,-1.0
1719282519.8297873,860160,-1.0
1719282525.9913929,862208,-1.0
1719282532.0242693,864256,-1.0
1719282538.0415108,866304,-1.0
1719282544.1796784,868352,-1.0
1719282550.326221,870400,-1.0
1719282556.4967268,872448,-1.0
1719282562.5996988,874496,-1.0
1719282568.6745532,876544,-1.0
1719282574.961961,878592,-1.0
1719282581.0781476,880640,-1.0
1719282587.1165986,882688,-1.0
1719282593.1791575,884736,-1.0
1719282599.2151546,886784,-1.0
1719282605.3655612,888832,-1.0
1719282611.4995863,890880,-1.0
1719282617.681239,892928,-1.0
1719282623.7476866,894976,-1.0
1719282629.984489,897024,-1.0
1719282636.093688,899072,-1.0
1719282642.2709575,901120,-1.0
1719282648.4255645,903168,-1.0
1719282654.5653734,905216,-1.0
1719282660.7600234,907264,-1.0
1719282666.8146122,909312,-1.0
1719282672.8430824,911360,-1.0
1719282679.0173275,913408,-1.0
1719282685.107356,915456,-1.0
1719282691.1927419,917504,-1.0
1719282697.3595197,919552,-1.0
1719282703.4304628,921600,-1.0
1719282709.5599298,923648,-1.0
1719282715.6329024,925696,-1.0
1719282721.8263345,927744,-1.0
1719282727.9509532,929792,-1.0
1719282733.9334848,931840,-1.0
1719282740.1361365,933888,-1.0
1719282746.2436223,935936,-1.0
1719282752.476651,937984,-1.0
1719282758.6796818,940032,-1.0
1719282764.9809642,942080,-1.0
1719282771.1728563,944128,-1.0
1719282777.3026009,946176,-1.0
1719282783.472936,948224,-1.0
1719282789.5389855,950272,-1.0
1719282795.6467457,952320,-1.0
1719282801.8070107,954368,-1.0
1719282807.911739,956416,-1.0
1719282814.05389,958464,-1.0
1719282820.1287456,960512,-1.0
1719282826.177924,962560,-1.0
1719282832.3561842,964608,-1.0
1719282838.3976407,966656,-1.0
1719282844.563619,968704,-1.0
1719282850.6751964,970752,-1.0
1719282856.6926162,972800,-1.0
1719282862.8379433,974848,-1.0
1719282868.8829772,976896,-1.0
1719282875.0778298,978944,-1.0
1719282881.3036015,980992,-1.0
1719282887.468558,983040,-1.0
1719282893.6760566,985088,-1.0
1719282899.8281198,987136,-1.0
1719282905.9697096,989184,-1.0
1719282912.0402653,991232,-1.0
1719282918.1584222,993280,-1.0
1719282924.3201962,995328,-1.0
1719282930.3790073,997376,-1.0
1719282936.5079122,999424,-1.0
1719282942.7156613,1001472,-1.0


==> LMS_0.4_0.2.csv <==
Wall time,Step,Value
1719285942.4623604,2048,-1.0
1719285948.425994,4096,-1.0
1719285954.6137109,6144,-1.0
1719285960.6807058,8192,-1.0
1719285966.828189,10240,-1.0
1719285972.9659588,12288,-0.9800000190734863
1719285979.044012,14336,-0.9399999976158142
1719285985.1873715,16384,-0.9399999976158142
1719285991.2649043,18432,-0.9200000166893005
1719285997.413943,20480,-0.9399999976158142
1719286003.4865026,22528,-0.9399999976158142
1719286009.6222374,24576,-0.9800000190734863
1719286015.7418747,26624,-1.0
1719286021.8353732,28672,-1.0
1719286028.0505564,30720,-1.0
1719286034.1631835,32768,-1.0
1719286040.3421454,34816,-1.0
1719286046.5073645,36864,-1.0
1719286052.63414,38912,-1.0
1719286058.815046,40960,-1.0
1719286064.83263,43008,-1.0
1719286070.909716,45056,-1.0
1719286077.0908918,47104,-1.0
1719286083.1723988,49152,-1.0
1719286089.3056421,51200,-1.0
1719286095.3581073,53248,-1.0
1719286101.537676,55296,-1.0
1719286107.6591048,57344,-1.0
1719286113.6964977,59392,-1.0
1719286119.9611487,61440,-1.0
1719286126.0567093,63488,-1.0
1719286132.1107473,65536,-1.0
1719286138.2259007,67584,-1.0
1719286144.32036,69632,-1.0
1719286150.4075933,71680,-1.0
1719286156.431557,73728,-1.0
1719286162.5441217,75776,-1.0
1719286168.6779425,77824,-1.0
1719286174.8516936,79872,-1.0
1719286181.0417452,81920,-1.0
1719286187.293261,83968,-1.0
1719286193.08301,86016,-1.0
1719286198.828773,88064,-1.0
1719286204.565952,90112,-1.0
1719286210.3269424,92160,-1.0
1719286216.0178223,94208,-1.0
1719286221.7479975,96256,-1.0
1719286227.4613976,98304,-1.0
1719286233.2665224,100352,-1.0
1719286239.0230901,102400,-1.0
1719286244.788314,104448,-1.0
1719286250.4781814,106496,-1.0
1719286256.1249464,108544,-1.0
1719286261.9201066,110592,-1.0
1719286267.589974,112640,-1.0
1719286273.363061,114688,-1.0
1719286279.1108418,116736,-1.0
1719286284.8764863,118784,-1.0
1719286290.729416,120832,-1.0
1719286296.8405619,122880,-1.0
1719286302.9630477,124928,-1.0
1719286309.07649,126976,-1.0
1719286315.2366548,129024,-1.0
1719286321.4779294,131072,-1.0
1719286327.6692586,133120,-1.0
1719286333.7806785,135168,-1.0
1719286339.9115157,137216,-1.0
1719286346.0188096,139264,-1.0
1719286352.195357,141312,-1.0
1719286358.3287957,143360,-1.0
1719286364.5457144,145408,-1.0
1719286370.7238624,147456,-1.0
1719286376.8934767,149504,-1.0
1719286383.0615363,151552,-1.0
1719286389.2083993,153600,-1.0
1719286395.295182,155648,-1.0
1719286401.4234931,157696,-1.0
1719286407.486158,159744,-1.0
1719286413.5566149,161792,-1.0
1719286419.656467,163840,-1.0
1719286425.742453,165888,-1.0
1719286431.8762665,167936,-1.0
1719286437.969739,169984,-1.0
1719286444.0178754,172032,-1.0
1719286450.1546888,174080,-1.0
1719286455.9899442,176128,-1.0
1719286462.1309297,178176,-1.0
1719286468.2600124,180224,-1.0
1719286474.3521025,182272,-1.0
1719286480.441659,184320,-1.0
1719286486.451095,186368,-1.0
1719286492.6643205,188416,-1.0
1719286498.849387,190464,-1.0
1719286504.9415436,192512,-1.0
1719286511.0099847,194560,-1.0
1719286517.1062274,196608,-1.0
1719286523.3834174,198656,-1.0
1719286529.4904883,200704,-1.0
1719286535.6376286,202752,-1.0
1719286541.7842321,204800,-1.0
1719286547.855717,206848,-1.0
1719286554.0791693,208896,-1.0
1719286559.6264203,210944,-1.0
1719286565.733474,212992,-1.0
1719286571.9277852,215040,-1.0
1719286578.002866,217088,-1.0
1719286584.0010228,219136,-1.0
1719286589.7869174,221184,-1.0
1719286595.7037861,223232,-1.0
1719286601.5394166,225280,-1.0
1719286607.2835057,227328,-1.0
1719286613.1039762,229376,-1.0
1719286618.8002367,231424,-1.0
1719286624.5938253,233472,-1.0
1719286630.577949,235520,-1.0
1719286636.7171907,237568,-1.0
1719286642.9400592,239616,-1.0
1719286649.0635402,241664,-1.0
1719286655.196449,243712,-1.0
1719286661.3130286,245760,-1.0
1719286667.371706,247808,-1.0
1719286673.5047202,249856,-1.0
1719286679.5549884,251904,-1.0
1719286685.6332078,253952,-1.0
1719286691.673675,256000,-1.0
1719286697.7590706,258048,-1.0
1719286703.9382,260096,-1.0
1719286710.0032144,262144,-1.0
1719286716.1334887,264192,-1.0
1719286722.296854,266240,-1.0
1719286728.487894,268288,-1.0
1719286734.5988052,270336,-1.0
1719286740.6433592,272384,-1.0
1719286746.8017018,274432,-1.0
1719286752.8274817,276480,-1.0
1719286758.877269,278528,-1.0
1719286764.904393,280576,-1.0
1719286770.991506,282624,-1.0
1719286777.1002586,284672,-1.0
1719286783.2020574,286720,-1.0
1719286789.3559844,288768,-1.0
1719286795.454895,290816,-1.0
1719286801.5270758,292864,-1.0
1719286807.5896468,294912,-1.0
1719286813.713473,296960,-1.0
1719286820.034859,299008,-1.0
1719286826.1309788,301056,-1.0
1719286832.2443686,303104,-1.0
1719286838.428501,305152,-1.0
1719286844.549465,307200,-1.0
1719286850.7689664,309248,-1.0
1719286856.5305986,311296,-1.0
1719286862.6788297,313344,-1.0
1719286868.8917239,315392,-1.0
1719286875.0260081,317440,-1.0
1719286881.222097,319488,-1.0
1719286887.325978,321536,-1.0
1719286893.4603114,323584,-1.0
1719286899.6748443,325632,-1.0
1719286905.8359861,327680,-1.0
1719286912.0333438,329728,-1.0
1719286918.1822767,331776,-1.0
1719286924.3173084,333824,-1.0
1719286930.4840698,335872,-1.0
1719286936.5742373,337920,-1.0
1719286942.7202218,339968,-1.0
1719286948.8316765,342016,-1.0
1719286955.0180943,344064,-1.0
1719286961.1868732,346112,-1.0
1719286967.3020778,348160,-1.0
1719286973.4249978,350208,-1.0
1719286979.4978738,352256,-1.0
1719286985.6003861,354304,-1.0
1719286991.7079294,356352,-1.0
1719286997.855871,358400,-1.0
1719287003.9614732,360448,-1.0
1719287010.0565748,362496,-1.0
1719287016.1852026,364544,-1.0
1719287022.298448,366592,-1.0
1719287028.4785912,368640,-1.0
1719287034.5808752,370688,-1.0
1719287040.6930656,372736,-1.0
1719287046.776733,374784,-1.0
1719287052.9224854,376832,-1.0
1719287059.0185046,378880,-1.0
1719287065.1637168,380928,-1.0
1719287071.2912846,382976,-1.0
1719287077.453124,385024,-1.0
1719287083.5163012,387072,-1.0
1719287089.7566886,389120,-1.0
1719287095.926134,391168,-1.0
1719287102.1246974,393216,-1.0
1719287108.3119824,395264,-1.0
1719287114.3440208,397312,-1.0
1719287120.434203,399360,-1.0
1719287126.5371988,401408,-1.0
1719287132.5928624,403456,-1.0
1719287138.7315245,405504,-1.0
1719287144.8605702,407552,-1.0
1719287150.7511022,409600,-1.0
1719287156.8458865,411648,-1.0
1719287162.8766575,413696,-1.0
1719287169.0074384,415744,-1.0
1719287175.0688987,417792,-1.0
1719287181.138173,419840,-1.0
1719287187.2402508,421888,-1.0
1719287193.2769027,423936,-1.0
1719287199.3568494,425984,-1.0
1719287205.3984268,428032,-1.0
1719287211.487398,430080,-1.0
1719287217.5419476,432128,-1.0
1719287223.5875356,434176,-1.0
1719287229.733232,436224,-1.0
1719287235.792698,438272,-1.0
1719287241.9264631,440320,-1.0
1719287248.0005512,442368,-1.0
1719287254.0778508,444416,-1.0
1719287260.225698,446464,-1.0
1719287266.2335784,448512,-1.0
1719287272.3379889,450560,-1.0
1719287278.4244375,452608,-1.0
1719287284.5486288,454656,-1.0
1719287290.617771,456704,-1.0
1719287296.6614807,458752,-1.0
1719287302.7154224,460800,-1.0
1719287308.7777436,462848,-1.0
1719287314.8865187,464896,-1.0
1719287321.0095751,466944,-1.0
1719287327.159975,468992,-1.0
1719287333.2871206,471040,-1.0
1719287339.324329,473088,-1.0
1719287345.472048,475136,-1.0
1719287351.6037326,477184,-1.0
1719287357.7445655,479232,-1.0
1719287363.9240704,481280,-1.0
1719287369.9913554,483328,-1.0
1719287376.1666887,485376,-1.0
1719287382.2704258,487424,-1.0
1719287388.4073465,489472,-1.0
1719287394.5452924,491520,-1.0
1719287400.710589,493568,-1.0
1719287406.838492,495616,-1.0
1719287412.9871678,497664,-1.0
1719287419.1319733,499712,-1.0
1719287425.2293904,501760,-1.0
1719287431.3876786,503808,-1.0
1719287437.434405,505856,-1.0
1719287443.5100188,507904,-1.0
1719287449.6742032,509952,-1.0
1719287455.7741313,512000,-1.0
1719287461.8806038,514048,-1.0
1719287467.9523838,516096,-1.0
1719287474.0077636,518144,-1.0
1719287480.1540039,520192,-1.0
1719287486.2099087,522240,-1.0
1719287492.3018973,524288,-1.0
1719287498.3352084,526336,-1.0
1719287504.3598444,528384,-1.0
1719287510.470133,530432,-1.0
1719287516.470216,532480,-1.0
1719287522.671279,534528,-1.0
1719287528.853371,536576,-1.0
1719287534.967704,538624,-1.0
1719287541.1036773,540672,-1.0
1719287547.1682045,542720,-1.0
1719287553.3083262,544768,-1.0
1719287559.548866,546816,-1.0
1719287565.6336737,548864,-1.0
1719287571.8542173,550912,-1.0
1719287577.9627106,552960,-1.0
1719287583.986211,555008,-1.0
1719287590.2086358,557056,-1.0
1719287596.3906121,559104,-1.0
1719287602.573169,561152,-1.0
1719287608.2957993,563200,-1.0
1719287614.0185204,565248,-1.0
1719287619.7723978,567296,-1.0
1719287625.55486,569344,-1.0
1719287631.3556738,571392,-1.0
1719287637.0531783,573440,-1.0
1719287642.8649514,575488,-1.0
1719287648.6703973,577536,-1.0
1719287654.616369,579584,-1.0
1719287660.4103436,581632,-1.0
1719287666.1674387,583680,-1.0
1719287672.0144567,585728,-1.0
1719287677.787308,587776,-1.0
1719287683.5970497,589824,-1.0
1719287689.3184342,591872,-1.0
1719287695.1555433,593920,-1.0
1719287700.9479065,595968,-1.0
1719287706.749801,598016,-1.0
1719287712.565946,600064,-1.0
1719287718.3267012,602112,-1.0
1719287724.323208,604160,-1.0
1719287730.3705564,606208,-1.0
1719287736.4323738,608256,-1.0
1719287742.5421996,610304,-1.0
1719287748.8264387,612352,-1.0
1719287755.0054023,614400,-1.0
1719287761.123063,616448,-1.0
1719287767.2825212,618496,-1.0
1719287773.4599068,620544,-1.0
1719287779.6873515,622592,-1.0
1719287785.934067,624640,-1.0
1719287792.0566397,626688,-1.0
1719287798.1656458,628736,-1.0
1719287804.364083,630784,-1.0
1719287810.5752332,632832,-1.0
1719287816.8599024,634880,-1.0
1719287823.074097,636928,-1.0
1719287829.267981,638976,-1.0
1719287835.527228,641024,-1.0
1719287841.8062718,643072,-1.0
1719287847.880889,645120,-1.0
1719287853.9895196,647168,-1.0
1719287860.1701524,649216,-1.0
1719287866.2752364,651264,-1.0
1719287872.3546095,653312,-1.0
1719287878.415547,655360,-1.0
1719287884.5572455,657408,-1.0
1719287890.680742,659456,-1.0
1719287896.8716197,661504,-1.0
1719287902.9839618,663552,-1.0
1719287909.1345675,665600,-1.0
1719287915.195005,667648,-1.0
1719287921.3925622,669696,-1.0
1719287927.47789,671744,-1.0
1719287933.6512146,673792,-1.0
1719287939.7686462,675840,-1.0
1719287945.7859843,677888,-1.0
1719287951.943896,679936,-1.0
1719287958.035237,681984,-1.0
1719287964.1909769,684032,-1.0
1719287970.2888155,686080,-1.0
1719287976.3952694,688128,-1.0
1719287982.6305592,690176,-1.0
1719287988.7093782,692224,-1.0
1719287994.8594172,694272,-1.0
1719288000.919314,696320,-1.0
1719288006.802439,698368,-1.0
1719288012.997418,700416,-1.0
1719288019.0897896,702464,-1.0
1719288025.2549033,704512,-1.0
1719288031.4338253,706560,-1.0
1719288037.475929,708608,-1.0
1719288043.6178393,710656,-1.0
1719288049.7068744,712704,-1.0
1719288055.834117,714752,-1.0
1719288062.0491545,716800,-1.0
1719288068.2204962,718848,-1.0
1719288074.3454566,720896,-1.0
1719288080.449155,722944,-1.0
1719288086.6156359,724992,-1.0
1719288092.8163009,727040,-1.0
1719288098.8882022,729088,-1.0
1719288105.0398853,731136,-1.0
1719288111.2015297,733184,-1.0
1719288117.2666762,735232,-1.0
1719288123.4558392,737280,-1.0
1719288129.6476297,739328,-1.0
1719288135.8069127,741376,-1.0
1719288141.845799,743424,-1.0
1719288147.9546041,745472,-1.0
1719288154.0315995,747520,-1.0
1719288160.1850185,749568,-1.0
1719288166.3258286,751616,-1.0
1719288172.4325576,753664,-1.0
1719288178.5808468,755712,-1.0
1719288184.846944,757760,-1.0
1719288190.9539142,759808,-1.0
1719288197.1588352,761856,-1.0
1719288203.2750373,763904,-1.0
1719288209.3644772,765952,-1.0
1719288215.457715,768000,-1.0
1719288221.6683176,770048,-1.0
1719288227.7395675,772096,-1.0
1719288233.834809,774144,-1.0
1719288240.0105097,776192,-1.0
1719288246.0360973,778240,-1.0
1719288252.2097611,780288,-1.0
1719288258.3470955,782336,-1.0
1719288264.472815,784384,-1.0
1719288270.6516755,786432,-1.0
1719288276.7608583,788480,-1.0
1719288282.613964,790528,-1.0
1719288288.344237,792576,-1.0
1719288294.2913382,794624,-1.0
1719288300.4066525,796672,-1.0
1719288306.4967337,798720,-1.0
1719288312.678182,800768,-1.0
1719288318.744177,802816,-1.0
1719288324.8885705,804864,-1.0
1719288330.996638,806912,-1.0
1719288337.0356002,808960,-1.0
1719288343.1591878,811008,-1.0
1719288349.20765,813056,-1.0
1719288355.3911908,815104,-1.0
1719288361.4521444,817152,-1.0
1719288367.5094872,819200,-1.0
1719288373.6286645,821248,-1.0
1719288379.7940493,823296,-1.0
1719288385.9579413,825344,-1.0
1719288392.1160839,827392,-1.0
1719288398.188552,829440,-1.0
1719288404.2593887,831488,-1.0
1719288410.4129198,833536,-1.0
1719288416.5223432,835584,-1.0
1719288422.6142793,837632,-1.0
1719288428.689766,839680,-1.0
1719288434.946444,841728,-1.0
1719288441.066065,843776,-1.0
1719288447.0976112,845824,-1.0
1719288453.266223,847872,-1.0
1719288459.4671896,849920,-1.0
1719288465.5600576,851968,-1.0
1719288471.681114,854016,-1.0
1719288477.7535732,856064,-1.0
1719288483.8301754,858112,-1.0
1719288489.9106688,860160,-1.0
1719288496.0970154,862208,-1.0
1719288502.1937227,864256,-1.0
1719288508.2499924,866304,-1.0
1719288514.3106709,868352,-1.0
1719288520.4263277,870400,-1.0
1719288526.4231594,872448,-1.0
1719288532.452425,874496,-1.0
1719288538.5351777,876544,-1.0
1719288544.5735848,878592,-1.0
1719288550.7415326,880640,-1.0
1719288556.8541014,882688,-1.0
1719288562.915709,884736,-1.0
1719288569.0638623,886784,-1.0
1719288575.1274688,888832,-1.0
1719288581.31946,890880,-1.0
1719288587.378614,892928,-1.0
1719288593.586636,894976,-1.0
1719288599.743861,897024,-1.0
1719288605.7339106,899072,-1.0
1719288611.6489954,901120,-1.0
1719288617.5156302,903168,-1.0
1719288623.2660637,905216,-1.0
1719288628.9290805,907264,-1.0
1719288634.6363075,909312,-1.0
1719288640.3419,911360,-1.0
1719288646.0595582,913408,-1.0
1719288652.020949,915456,-1.0
1719288657.7029195,917504,-1.0
1719288663.5045166,919552,-1.0
1719288669.2529237,921600,-1.0
1719288675.0168176,923648,-1.0
1719288680.783581,925696,-1.0
1719288686.5251923,927744,-1.0
1719288692.275032,929792,-1.0
1719288697.9687479,931840,-1.0
1719288703.7705374,933888,-1.0
1719288709.4932232,935936,-1.0
1719288715.1536384,937984,-1.0
1719288721.365122,940032,-1.0
1719288727.3723803,942080,-1.0
1719288733.4889462,944128,-1.0
1719288739.5663834,946176,-1.0
1719288745.6485136,948224,-1.0
1719288751.8604066,950272,-1.0
1719288757.978027,952320,-1.0
1719288764.0137727,954368,-1.0
1719288770.1263676,956416,-1.0
1719288776.2823093,958464,-1.0
1719288782.4682217,960512,-1.0
1719288788.5848517,962560,-1.0
1719288794.518663,964608,-1.0
1719288800.3059995,966656,-1.0
1719288806.0537066,968704,-1.0
1719288811.8018267,970752,-1.0
1719288817.547782,972800,-1.0
1719288823.3219092,974848,-1.0
1719288829.0661116,976896,-1.0
1719288834.7775655,978944,-1.0
1719288840.5554502,980992,-1.0
1719288846.3413446,983040,-1.0
1719288852.043113,985088,-1.0
1719288857.8034647,987136,-1.0
1719288863.5392554,989184,-1.0
1719288869.364879,991232,-1.0
1719288875.1510134,993280,-1.0
1719288880.976087,995328,-1.0
1719288886.735237,997376,-1.0
1719288892.4535651,999424,-1.0
1719288898.2411103,1001472,-1.0


==> LMS_0.8_0.2.csv <==
Wall time,Step,Value
1719291896.5851288,2048,-1.0
1719291902.6824648,4096,-0.9523809552192688
1719291908.8989296,6144,-0.9375
1719291915.078348,8192,-0.9058823585510254
1719291921.2948186,10240,-0.8999999761581421
1719291927.4269035,12288,-0.9200000166893005
1719291933.6026306,14336,-0.9399999976158142
1719291939.7563088,16384,-0.9399999976158142
1719291945.965385,18432,-0.9800000190734863
1719291952.1553452,20480,-1.0
1719291958.369445,22528,-1.0
1719291964.6024034,24576,-1.0
1719291970.9016373,26624,-1.0
1719291977.071437,28672,-1.0
1719291983.2156355,30720,-1.0
1719291989.4082224,32768,-1.0
1719291995.6144156,34816,-1.0
1719292001.788916,36864,-1.0
1719292007.8884132,38912,-1.0
1719292013.9630718,40960,-1.0
1719292020.1415782,43008,-1.0
1719292026.1427093,45056,-1.0
1719292032.4144788,47104,-1.0
1719292038.5974934,49152,-1.0
1719292044.7281754,51200,-1.0
1719292050.9342408,53248,-1.0
1719292057.119269,55296,-1.0
1719292063.3280072,57344,-0.9599999785423279
1719292069.4714258,59392,-0.9399999976158142
1719292075.5392394,61440,-0.8799999952316284
1719292081.719118,63488,-0.8799999952316284
1719292087.7604856,65536,-0.8799999952316284
1719292093.8427703,67584,-0.9200000166893005
1719292099.9826102,69632,-0.9800000190734863
1719292106.0238273,71680,-0.9800000190734863
1719292112.080276,73728,-0.9800000190734863
1719292118.1989162,75776,-0.9800000190734863
1719292124.2365613,77824,-0.9599999785423279
1719292130.31212,79872,-0.9399999976158142
1719292136.3052983,81920,-0.9599999785423279
1719292142.2594135,83968,-0.9599999785423279
1719292148.446655,86016,-0.9599999785423279
1719292154.722535,88064,-0.9599999785423279
1719292160.8795657,90112,-0.9599999785423279
1719292166.997921,92160,-0.9399999976158142
1719292173.2373855,94208,-0.9399999976158142
1719292179.379932,96256,-0.9200000166893005
1719292185.5295634,98304,-0.9200000166893005
1719292191.710939,100352,-0.9599999785423279
1719292197.8934624,102400,-0.9399999976158142
1719292204.103427,104448,-0.9800000190734863
1719292210.2749028,106496,-0.9800000190734863
1719292216.4363556,108544,-0.9800000190734863
1719292222.7218745,110592,-1.0
1719292228.8650463,112640,-1.0
1719292235.1228979,114688,-1.0
1719292241.2898288,116736,-1.0
1719292247.3572237,118784,-1.0
1719292253.5025988,120832,-1.0
1719292259.5688272,122880,-1.0
1719292265.8426867,124928,-1.0
1719292272.086715,126976,-1.0
1719292278.194943,129024,-1.0
1719292284.295365,131072,-1.0
1719292290.4223468,133120,-1.0
1719292296.6175344,135168,-1.0
1719292302.7288742,137216,-1.0
1719292308.881384,139264,-1.0
1719292314.8869333,141312,-1.0
1719292321.0444932,143360,-1.0
1719292327.2190936,145408,-1.0
1719292333.347583,147456,-1.0
1719292339.390695,149504,-1.0
1719292345.46484,151552,-1.0
1719292351.6248198,153600,-0.9800000190734863
1719292357.6665766,155648,-0.9800000190734863
1719292363.6899483,157696,-0.9800000190734863
1719292369.8159993,159744,-0.9800000190734863
1719292375.8528595,161792,-0.9800000190734863
1719292381.9638293,163840,-1.0
1719292388.0322933,165888,-1.0
1719292394.0978165,167936,-1.0
1719292400.22505,169984,-1.0
1719292406.296289,172032,-0.9599999785423279
1719292412.3427057,174080,-0.9399999976158142
1719292418.4453669,176128,-0.9200000166893005
1719292424.4383688,178176,-0.8199999928474426
1719292430.623379,180224,-0.7799999713897705
1719292436.604828,182272,-0.7200000286102295
1719292442.881382,184320,-0.7400000095367432
1719292448.9793594,186368,-0.7200000286102295
1719292455.0844886,188416,-0.800000011920929
1719292461.2148836,190464,-0.7599999904632568
1719292467.379904,192512,-0.7599999904632568
1719292473.5472927,194560,-0.7400000095367432
1719292479.693597,196608,-0.7200000286102295
1719292486.037628,198656,-0.7200000286102295
1719292492.123346,200704,-0.800000011920929
1719292498.4607356,202752,-0.8399999737739563
1719292504.6476138,204800,-0.8600000143051147
1719292510.9192736,206848,-0.8999999761581421
1719292517.062273,208896,-0.9399999976158142
1719292523.272779,210944,-0.9800000190734863
1719292529.4129043,212992,-0.9800000190734863
1719292535.517891,215040,-1.0
1719292541.6449077,217088,-1.0
1719292547.8159578,219136,-1.0
1719292553.8581936,221184,-1.0
1719292559.9945316,223232,-0.9800000190734863
1719292565.8238497,225280,-0.9800000190734863
1719292571.9406006,227328,-0.9800000190734863
1719292578.0968983,229376,-0.9800000190734863
1719292584.1734772,231424,-1.0
1719292590.2568846,233472,-1.0
1719292596.3849354,235520,-1.0
1719292602.467415,237568,-1.0
1719292608.5819032,239616,-1.0
1719292614.6857846,241664,-1.0
1719292620.8465261,243712,-1.0
1719292626.9316294,245760,-1.0
1719292633.131259,247808,-0.9800000190734863
1719292639.2484477,249856,-0.9800000190734863
1719292645.480836,251904,-0.9800000190734863
1719292651.6844742,253952,-0.9800000190734863
1719292657.97047,256000,-1.0
1719292664.0618153,258048,-1.0
1719292670.2203948,260096,-1.0
1719292676.2973225,262144,-1.0
1719292682.433628,264192,-1.0
1719292688.5710075,266240,-1.0
1719292694.595851,268288,-1.0
1719292700.8553183,270336,-0.9800000190734863
1719292707.0945172,272384,-0.9800000190734863
1719292713.1737006,274432,-0.9599999785423279
1719292719.3317993,276480,-0.9200000166893005
1719292725.4143975,278528,-0.8399999737739563
1719292731.6292706,280576,-0.7799999713897705
1719292737.8104312,282624,-0.7599999904632568
1719292743.9503863,284672,-0.7200000286102295
1719292750.1195912,286720,-0.7599999904632568
1719292756.2228394,288768,-0.7799999713897705
1719292762.3199573,290816,-0.8199999928474426
1719292768.522012,292864,-0.8399999737739563
1719292774.6592832,294912,-0.8799999952316284
1719292780.9794073,296960,-0.8999999761581421
1719292787.1736152,299008,-0.9800000190734863
1719292793.3200507,301056,-1.0
1719292799.52925,303104,-1.0
1719292805.7418854,305152,-1.0
1719292811.9719217,307200,-1.0
1719292818.1099973,309248,-1.0
1719292824.2036543,311296,-1.0
1719292830.3050508,313344,-1.0
1719292836.4028823,315392,-1.0
1719292842.6027713,317440,-1.0
1719292848.7466571,319488,-1.0
1719292854.880026,321536,-1.0
1719292861.0194259,323584,-1.0
1719292867.1740808,325632,-1.0
1719292873.4143627,327680,-1.0
1719292879.5239854,329728,-0.9399999976158142
1719292885.598696,331776,-0.8199999928474426
1719292891.6881974,333824,-0.7400000095367432
1719292897.7925377,335872,-0.6800000071525574
1719292903.8795996,337920,-0.6000000238418579
1719292910.0193725,339968,-0.6600000262260437
1719292916.1730614,342016,-0.5799999833106995
1719292922.3190491,344064,-0.5400000214576721
1719292928.4232554,346112,-0.5199999809265137
1719292934.6130626,348160,-0.5600000023841858
1719292940.87057,350208,-0.5
1719292946.9613,352256,-0.5799999833106995
1719292953.1114037,354304,-0.6200000047683716
1719292959.2720544,356352,-0.6399999856948853
1719292965.4152489,358400,-0.6600000262260437
1719292971.5434556,360448,-0.7599999904632568
1719292977.739541,362496,-0.7799999713897705
1719292983.889417,364544,-0.8199999928474426
1719292990.1276312,366592,-0.8199999928474426
1719292996.2743433,368640,-0.8199999928474426
1719293002.3713338,370688,-0.8399999737739563
1719293008.464724,372736,-0.8199999928474426
1719293014.5849323,374784,-0.8799999952316284
1719293020.848369,376832,-0.8600000143051147
1719293027.0814254,378880,-0.8199999928474426
1719293033.1683362,380928,-0.7400000095367432
1719293039.2334805,382976,-0.699999988079071
1719293045.4423704,385024,-0.6200000047683716
1719293051.710236,387072,-0.6000000238418579
1719293057.8817122,389120,-0.5799999833106995
1719293064.060866,391168,-0.6000000238418579
1719293070.2783675,393216,-0.6000000238418579
1719293076.3620903,395264,-0.6000000238418579
1719293082.6726356,397312,-0.5600000023841858
1719293088.8937943,399360,-0.5199999809265137
1719293095.0207992,401408,-0.5400000214576721
1719293101.3297253,403456,-0.47999998927116394
1719293107.4990327,405504,-0.5400000214576721
1719293113.6732597,407552,-0.5799999833106995
1719293119.900822,409600,-0.5799999833106995
1719293126.0474398,411648,-0.6000000238418579
1719293131.9444714,413696,-0.5600000023841858
1719293137.7938967,415744,-0.5799999833106995
1719293143.5963485,417792,-0.5400000214576721
1719293149.7252202,419840,-0.5600000023841858
1719293155.7742808,421888,-0.5799999833106995
1719293161.9764943,423936,-0.6399999856948853
1719293168.1396499,425984,-0.5600000023841858
1719293174.3697135,428032,-0.5799999833106995
1719293180.4732156,430080,-0.5799999833106995
1719293186.6016471,432128,-0.6200000047683716
1719293192.6780946,434176,-0.6600000262260437
1719293198.8081625,436224,-0.699999988079071
1719293204.964384,438272,-0.7200000286102295
1719293211.0684526,440320,-0.6600000262260437
1719293217.1850717,442368,-0.6800000071525574
1719293223.4040706,444416,-0.7200000286102295
1719293229.4972148,446464,-0.6600000262260437
1719293235.7889147,448512,-0.6600000262260437
1719293241.9472976,450560,-0.7200000286102295
1719293248.007265,452608,-0.6200000047683716
1719293254.0147223,454656,-0.5400000214576721
1719293260.0941143,456704,-0.5799999833106995
1719293266.2483695,458752,-0.5199999809265137
1719293272.437554,460800,-0.5400000214576721
1719293278.5827625,462848,-0.6000000238418579
1719293284.7142224,464896,-0.6000000238418579
1719293290.738591,466944,-0.6399999856948853
1719293296.9276674,468992,-0.699999988079071
1719293303.0067189,471040,-0.6200000047683716
1719293309.1229515,473088,-0.5400000214576721
1719293315.2623663,475136,-0.6200000047683716
1719293321.3747659,477184,-0.6000000238418579
1719293327.522687,479232,-0.5600000023841858
1719293333.5885277,481280,-0.6399999856948853
1719293339.7489119,483328,-0.5799999833106995
1719293345.8955135,485376,-0.6399999856948853
1719293351.9829996,487424,-0.6200000047683716
1719293358.09726,489472,-0.6399999856948853
1719293364.1348286,491520,-0.6399999856948853
1719293370.2893171,493568,-0.5400000214576721
1719293376.3295224,495616,-0.6000000238418579
1719293382.4504366,497664,-0.6200000047683716
1719293388.5948682,499712,-0.5799999833106995
1719293394.728336,501760,-0.5400000214576721
1719293400.9111114,503808,-0.5600000023841858
1719293406.975797,505856,-0.5199999809265137
1719293413.1080625,507904,-0.46000000834465027
1719293419.1875703,509952,-0.5
1719293425.2388642,512000,-0.46000000834465027
1719293431.431104,514048,-0.4399999976158142
1719293437.556955,516096,-0.46000000834465027
1719293443.6658893,518144,-0.5400000214576721
1719293449.8258998,520192,-0.5600000023841858
1719293455.9010086,522240,-0.6000000238418579
1719293462.064696,524288,-0.6000000238418579
1719293468.2157984,526336,-0.6000000238418579
1719293474.3932557,528384,-0.6000000238418579
1719293480.5810301,530432,-0.6399999856948853
1719293486.5943685,532480,-0.7200000286102295
1719293492.7208273,534528,-0.5600000023841858
1719293498.8447475,536576,-0.5199999809265137
1719293504.876397,538624,-0.5600000023841858
1719293510.99922,540672,-0.5799999833106995
1719293517.0520587,542720,-0.5400000214576721
1719293523.134276,544768,-0.6399999856948853
1719293529.2765725,546816,-0.6800000071525574
1719293535.493919,548864,-0.6399999856948853
1719293541.661571,550912,-0.6000000238418579
1719293547.7677515,552960,-0.6200000047683716
1719293553.9368625,555008,-0.6200000047683716
1719293560.0624561,557056,-0.6800000071525574
1719293566.2477891,559104,-0.699999988079071
1719293572.4594197,561152,-0.7200000286102295
1719293578.5774136,563200,-0.6399999856948853
1719293584.7405114,565248,-0.6200000047683716
1719293590.80712,567296,-0.6399999856948853
1719293596.889501,569344,-0.6000000238418579
1719293603.138988,571392,-0.5600000023841858
1719293609.255362,573440,-0.699999988079071
1719293615.3013606,575488,-0.6399999856948853
1719293621.3962986,577536,-0.6200000047683716
1719293627.558079,579584,-0.6200000047683716
1719293633.747135,581632,-0.699999988079071
1719293639.9734313,583680,-0.6600000262260437
1719293646.1307032,585728,-0.6200000047683716
1719293652.2844539,587776,-0.6200000047683716
1719293658.4696343,589824,-0.6399999856948853
1719293664.640108,591872,-0.6200000047683716
1719293670.9494987,593920,-0.6399999856948853
1719293677.3239858,595968,-0.6399999856948853
1719293683.6267922,598016,-0.5799999833106995
1719293690.0228996,600064,-0.5199999809265137
1719293696.2679348,602112,-0.5199999809265137
1719293702.4621162,604160,-0.5199999809265137
1719293708.6616194,606208,-0.4399999976158142
1719293714.7534482,608256,-0.5199999809265137
1719293720.9217727,610304,-0.5
1719293727.1071424,612352,-0.5600000023841858
1719293733.2902057,614400,-0.5799999833106995
1719293739.4304373,616448,-0.6200000047683716
1719293745.427843,618496,-0.5799999833106995
1719293751.5841985,620544,-0.6399999856948853
1719293757.7059312,622592,-0.6399999856948853
1719293763.8901434,624640,-0.6399999856948853
1719293770.0786695,626688,-0.7599999904632568
1719293776.181529,628736,-0.7599999904632568
1719293782.3644314,630784,-0.7400000095367432
1719293788.5186796,632832,-0.7400000095367432
1719293794.6312995,634880,-0.699999988079071
1719293800.965349,636928,-0.6600000262260437
1719293807.1459613,638976,-0.6600000262260437
1719293813.28631,641024,-0.6000000238418579
1719293819.406226,643072,-0.6399999856948853
1719293825.5639517,645120,-0.6000000238418579
1719293831.7343564,647168,-0.699999988079071
1719293837.4996595,649216,-0.6600000262260437
1719293843.687979,651264,-0.7200000286102295
1719293849.8747623,653312,-0.6600000262260437
1719293856.0672655,655360,-0.699999988079071
1719293862.2450323,657408,-0.5799999833106995
1719293868.3477092,659456,-0.5400000214576721
1719293874.468585,661504,-0.5400000214576721
1719293880.5730681,663552,-0.47999998927116394
1719293886.6852841,665600,-0.41999998688697815
1719293892.8279734,667648,-0.46000000834465027
1719293898.8794186,669696,-0.5
1719293904.974998,671744,-0.5
1719293911.050327,673792,-0.5799999833106995
1719293917.2031395,675840,-0.6000000238418579
1719293923.3545437,677888,-0.6000000238418579
1719293929.43438,679936,-0.6399999856948853
1719293935.5601776,681984,-0.6399999856948853
1719293941.7249515,684032,-0.6600000262260437
1719293947.8490818,686080,-0.6800000071525574
1719293954.0008993,688128,-0.6200000047683716
1719293960.0800102,690176,-0.6399999856948853
1719293966.2113903,692224,-0.5
1719293972.4567547,694272,-0.5199999809265137
1719293978.536048,696320,-0.5400000214576721
1719293984.6528351,698368,-0.5
1719293990.850279,700416,-0.47999998927116394
1719293996.972815,702464,-0.5
1719294003.224856,704512,-0.47999998927116394
1719294009.3666036,706560,-0.5600000023841858
1719294015.5370939,708608,-0.6399999856948853
1719294021.6792293,710656,-0.6800000071525574
1719294027.8693738,712704,-0.699999988079071
1719294034.0336561,714752,-0.7400000095367432
1719294040.3169472,716800,-0.7200000286102295
1719294046.4267848,718848,-0.6800000071525574
1719294052.581005,720896,-0.6000000238418579
1719294058.6065075,722944,-0.6800000071525574
1719294064.7777882,724992,-0.6200000047683716
1719294070.8864746,727040,-0.6399999856948853
1719294077.0721889,729088,-0.7400000095367432
1719294083.1647468,731136,-0.7799999713897705
1719294089.3179817,733184,-0.7799999713897705
1719294095.4360466,735232,-0.8999999761581421
1719294101.6376138,737280,-0.8799999952316284
1719294107.520652,739328,-0.8799999952316284
1719294113.5887876,741376,-0.8799999952316284
1719294119.7383268,743424,-0.8799999952316284
1719294125.8458507,745472,-0.8199999928474426
1719294131.9471843,747520,-0.7599999904632568
1719294138.1160166,749568,-0.6800000071525574
1719294144.1807067,751616,-0.6399999856948853
1719294150.2861488,753664,-0.5600000023841858
1719294156.3801534,755712,-0.47999998927116394
1719294162.5582607,757760,-0.5199999809265137
1719294168.7216785,759808,-0.5199999809265137
1719294174.863553,761856,-0.5
1719294181.032279,763904,-0.5400000214576721
1719294187.150284,765952,-0.5600000023841858
1719294193.3070128,768000,-0.5400000214576721
1719294199.4651012,770048,-0.5199999809265137
1719294205.5906918,772096,-0.5600000023841858
1719294211.7072306,774144,-0.6200000047683716
1719294217.7962337,776192,-0.6399999856948853
1719294223.9490886,778240,-0.6600000262260437
1719294230.1240401,780288,-0.6800000071525574
1719294235.9203103,782336,-0.6800000071525574
1719294242.097801,784384,-0.6600000262260437
1719294248.1698308,786432,-0.6800000071525574
1719294254.3964558,788480,-0.6000000238418579
1719294260.4805522,790528,-0.6399999856948853
1719294266.6268454,792576,-0.5799999833106995
1719294272.8422902,794624,-0.5
1719294278.942333,796672,-0.5799999833106995
1719294285.128927,798720,-0.5400000214576721
1719294291.2276561,800768,-0.5600000023841858
1719294297.249617,802816,-0.6200000047683716
1719294303.3227882,804864,-0.6600000262260437
1719294309.3615882,806912,-0.6800000071525574
1719294315.444488,808960,-0.6600000262260437
1719294321.6351352,811008,-0.6600000262260437
1719294327.782851,813056,-0.6000000238418579
1719294333.9069402,815104,-0.6000000238418579
1719294339.9584548,817152,-0.6399999856948853
1719294346.11416,819200,-0.6000000238418579
1719294352.2147954,821248,-0.5600000023841858
1719294358.3744395,823296,-0.6000000238418579
1719294364.5576684,825344,-0.46000000834465027
1719294370.788495,827392,-0.46000000834465027
1719294376.9755645,829440,-0.5199999809265137
1719294383.101668,831488,-0.5400000214576721
1719294389.2462866,833536,-0.6200000047683716
1719294395.3741977,835584,-0.6600000262260437
1719294401.4688053,837632,-0.6200000047683716
1719294407.6458187,839680,-0.6000000238418579
1719294413.7211757,841728,-0.5400000214576721
1719294419.8843167,843776,-0.5600000023841858
1719294425.9623675,845824,-0.6000000238418579
1719294432.086516,847872,-0.6000000238418579
1719294438.1979358,849920,-0.6399999856948853
1719294444.2921324,851968,-0.6200000047683716
1719294450.4607568,854016,-0.6000000238418579
1719294456.5595987,856064,-0.6000000238418579
1719294462.7730496,858112,-0.5799999833106995
1719294468.8853855,860160,-0.6000000238418579
1719294474.9114137,862208,-0.5799999833106995
1719294480.9889991,864256,-0.6399999856948853
1719294487.0648746,866304,-0.5799999833106995
1719294493.2391338,868352,-0.6200000047683716
1719294499.388005,870400,-0.5600000023841858
1719294505.1360781,872448,-0.5799999833106995
1719294511.3158255,874496,-0.5400000214576721
1719294517.4619262,876544,-0.5199999809265137
1719294523.6440551,878592,-0.5199999809265137
1719294529.824207,880640,-0.5199999809265137
1719294535.9409137,882688,-0.6000000238418579
1719294542.1497607,884736,-0.6000000238418579
1719294548.2569647,886784,-0.6000000238418579
1719294554.5950437,888832,-0.6200000047683716
1719294560.9839013,890880,-0.5600000023841858
1719294567.0405037,892928,-0.4399999976158142
1719294573.139778,894976,-0.4399999976158142
1719294579.2240992,897024,-0.5
1719294585.3868673,899072,-0.47999998927116394
1719294591.506844,901120,-0.46000000834465027
1719294597.6389914,903168,-0.5
1719294603.836786,905216,-0.46000000834465027
1719294609.9495463,907264,-0.46000000834465027
1719294616.0443878,909312,-0.47999998927116394
1719294622.0912364,911360,-0.5400000214576721
1719294628.190911,913408,-0.5600000023841858
1719294634.2831192,915456,-0.5600000023841858
1719294640.3843157,917504,-0.6000000238418579
1719294646.5743032,919552,-0.6800000071525574
1719294652.642469,921600,-0.6600000262260437
1719294658.761785,923648,-0.6600000262260437
1719294664.9374564,925696,-0.5799999833106995
1719294671.0434568,927744,-0.5400000214576721
1719294677.175586,929792,-0.5400000214576721
1719294683.3422472,931840,-0.47999998927116394
1719294689.5446746,933888,-0.4399999976158142
1719294695.4115639,935936,-0.47999998927116394
1719294701.4780836,937984,-0.47999998927116394
1719294707.6269872,940032,-0.47999998927116394
1719294713.7139301,942080,-0.6000000238418579
1719294719.9644353,944128,-0.699999988079071
1719294726.1196768,946176,-0.699999988079071
1719294732.2101161,948224,-0.6600000262260437
1719294738.362855,950272,-0.6200000047683716
1719294744.465201,952320,-0.5799999833106995
1719294750.7090492,954368,-0.5199999809265137
1719294756.9118702,956416,-0.5199999809265137
1719294763.0337403,958464,-0.5400000214576721
1719294769.2352324,960512,-0.5600000023841858
1719294775.3191879,962560,-0.5799999833106995
1719294781.4918666,964608,-0.6600000262260437
1719294787.6960182,966656,-0.6399999856948853
1719294793.8013794,968704,-0.6800000071525574
1719294799.9579864,970752,-0.6600000262260437
1719294806.0372407,972800,-0.7400000095367432
1719294812.1494858,974848,-0.6800000071525574
1719294818.2977557,976896,-0.6800000071525574
1719294824.3721166,978944,-0.6800000071525574
1719294830.529278,980992,-0.6600000262260437
1719294836.6499557,983040,-0.7200000286102295
1719294843.078404,985088,-0.7400000095367432
1719294849.1813405,987136,-0.7799999713897705
1719294855.2223198,989184,-0.8199999928474426
1719294861.2993686,991232,-0.8199999928474426
1719294867.370884,993280,-0.699999988079071
1719294873.6128438,995328,-0.6800000071525574
1719294879.6851237,997376,-0.6800000071525574
1719294885.7639964,999424,-0.6200000047683716
1719294892.020041,1001472,-0.6200000047683716


==> LMS_1.2_0.2.csv <==
Wall time,Step,Value
1719297890.5029588,2048,-0.6190476417541504
1719297896.6534877,4096,-0.6190476417541504
1719297902.7731028,6144,-0.4375
1719297908.9620972,8192,-0.34117648005485535
1719297915.127236,10240,-0.3199999928474426
1719297921.3407912,12288,-0.2199999988079071
1719297927.4719357,14336,-0.23999999463558197
1719297933.6108558,16384,-0.25999999046325684
1719297939.782888,18432,-0.23999999463558197
1719297945.9148428,20480,-0.25999999046325684
1719297952.0827289,22528,-0.2800000011920929
1719297958.2293432,24576,-0.20000000298023224
1719297964.344917,26624,-0.23999999463558197
1719297970.4353364,28672,-0.25999999046325684
1719297976.5216205,30720,-0.18000000715255737
1719297982.6194859,32768,-0.2199999988079071
1719297988.773372,34816,-0.23999999463558197
1719297994.9477353,36864,-0.36000001430511475
1719298001.1407025,38912,-0.30000001192092896
1719298007.3277602,40960,-0.23999999463558197
1719298013.4978044,43008,-0.20000000298023224
1719298019.6343915,45056,-0.18000000715255737
1719298025.7812097,47104,-0.1599999964237213
1719298032.003775,49152,-0.14000000059604645
1719298038.1543567,51200,-0.14000000059604645
1719298044.375948,53248,-0.14000000059604645
1719298050.5504978,55296,-0.11999999731779099
1719298056.672916,57344,-0.11999999731779099
1719298062.8240752,59392,-0.1599999964237213
1719298068.9492164,61440,-0.20000000298023224
1719298075.08755,63488,-0.1599999964237213
1719298080.8349264,65536,-0.23999999463558197
1719298087.0064042,67584,-0.2199999988079071
1719298093.1498332,69632,-0.2199999988079071
1719298099.2942605,71680,-0.25999999046325684
1719298105.4542856,73728,-0.25999999046325684
1719298111.6149445,75776,-0.2800000011920929
1719298117.7782345,77824,-0.30000001192092896
1719298123.915141,79872,-0.30000001192092896
1719298130.0946426,81920,-0.20000000298023224
1719298136.2831638,83968,-0.23999999463558197
1719298142.4457297,86016,-0.2199999988079071
1719298148.6084805,88064,-0.18000000715255737
1719298154.8014495,90112,-0.11999999731779099
1719298160.8991404,92160,-0.2199999988079071
1719298167.004392,94208,-0.2800000011920929
1719298173.125189,96256,-0.25999999046325684
1719298179.3504312,98304,-0.3199999928474426
1719298185.5092213,100352,-0.23999999463558197
1719298191.639773,102400,-0.2199999988079071
1719298197.7946332,104448,-0.2199999988079071
1719298203.8982196,106496,-0.14000000059604645
1719298210.1302528,108544,-0.10000000149011612
1719298216.2797506,110592,-0.20000000298023224
1719298222.4083529,112640,-0.14000000059604645
1719298228.504538,114688,-0.14000000059604645
1719298234.581471,116736,-0.23999999463558197
1719298240.8199334,118784,-0.25999999046325684
1719298246.9595425,120832,-0.18000000715255737
1719298253.0759544,122880,-0.2199999988079071
1719298259.20386,124928,-0.25999999046325684
1719298265.3160846,126976,-0.3400000035762787
1719298271.4713702,129024,-0.30000001192092896
1719298277.6941097,131072,-0.23999999463558197
1719298283.8790042,133120,-0.1599999964237213
1719298289.987586,135168,-0.05999999865889549
1719298296.131385,137216,-0.11999999731779099
1719298302.32696,139264,-0.14000000059604645
1719298308.405947,141312,-0.1599999964237213
1719298314.536393,143360,-0.1599999964237213
1719298320.8026562,145408,-0.11999999731779099
1719298326.9675097,147456,-0.11999999731779099
1719298333.1359055,149504,-0.10000000149011612
1719298339.291905,151552,-0.05999999865889549
1719298345.3991108,153600,-0.05999999865889549
1719298351.5783784,155648,0.05999999865889549
1719298357.643283,157696,0.18000000715255737
1719298363.8185031,159744,0.18000000715255737
1719298369.9775882,161792,0.14000000059604645
1719298376.069966,163840,0.11999999731779099
1719298381.9722252,165888,0.07999999821186066
1719298388.0585144,167936,0.0
1719298394.2221265,169984,-0.03999999910593033
1719298400.260286,172032,0.0
1719298406.3524578,174080,0.03999999910593033
1719298412.4685345,176128,-0.019999999552965164
1719298418.563054,178176,-0.03999999910593033
1719298424.6557956,180224,-0.10000000149011612
1719298430.6974957,182272,-0.18000000715255737
1719298436.7936025,184320,-0.14000000059604645
1719298442.856377,186368,-0.18000000715255737
1719298449.0327392,188416,-0.1599999964237213
1719298455.149926,190464,-0.11999999731779099
1719298461.2512724,192512,-0.11999999731779099
1719298467.239831,194560,-0.1599999964237213
1719298473.2603247,196608,-0.1599999964237213
1719298479.3760335,198656,-0.10000000149011612
1719298485.511204,200704,-0.07999999821186066
1719298491.5937152,202752,-0.03999999910593033
1719298497.7394783,204800,-0.14000000059604645
1719298503.644684,206848,-0.10000000149011612
1719298509.7240753,208896,-0.14000000059604645
1719298515.847981,210944,-0.10000000149011612
1719298521.9454308,212992,-0.019999999552965164
1719298528.0670831,215040,-0.03999999910593033
1719298534.1718998,217088,0.03999999910593033
1719298540.2708495,219136,0.11999999731779099
1719298546.3536952,221184,0.019999999552965164
1719298552.2962024,223232,0.05999999865889549
1719298558.4029272,225280,0.07999999821186066
1719298564.480334,227328,-0.05999999865889549
1719298570.6523285,229376,-0.03999999910593033
1719298576.7099864,231424,-0.05999999865889549
1719298582.8427756,233472,-0.03999999910593033
1719298589.0054252,235520,0.019999999552965164
1719298595.1062026,237568,0.07999999821186066
1719298601.2597785,239616,0.07999999821186066
1719298607.388982,241664,0.10000000149011612
1719298613.4716582,243712,0.23999999463558197
1719298619.634273,245760,0.05999999865889549
1719298625.7371907,247808,0.07999999821186066
1719298631.8956947,249856,0.10000000149011612
1719298638.0022438,251904,0.0
1719298644.169079,253952,0.0
1719298650.324003,256000,0.05999999865889549
1719298656.4022946,258048,0.0
1719298662.5732932,260096,-0.019999999552965164
1719298668.6773205,262144,-0.05999999865889549
1719298674.8139064,264192,-0.019999999552965164
1719298681.044638,266240,0.019999999552965164
1719298687.156343,268288,0.05999999865889549
1719298693.2793531,270336,0.0
1719298699.3155887,272384,0.11999999731779099
1719298705.495233,274432,0.019999999552965164
1719298711.6335545,276480,0.03999999910593033
1719298717.6774058,278528,0.0
1719298723.8141766,280576,-0.07999999821186066
1719298729.9037395,282624,-0.18000000715255737
1719298736.0171983,284672,-0.1599999964237213
1719298742.1217313,286720,-0.1599999964237213
1719298748.2376986,288768,-0.14000000059604645
1719298754.3829653,290816,-0.1599999964237213
1719298760.4634137,292864,-0.05999999865889549
1719298766.5986712,294912,-0.05999999865889549
1719298772.7006016,296960,-0.05999999865889549
1719298778.7466888,299008,-0.03999999910593033
1719298784.8164005,301056,-0.11999999731779099
1719298790.9131126,303104,-0.1599999964237213
1719298797.192782,305152,-0.11999999731779099
1719298803.329419,307200,-0.019999999552965164
1719298809.393075,309248,-0.11999999731779099
1719298815.480117,311296,-0.10000000149011612
1719298821.5459535,313344,-0.14000000059604645
1719298827.605714,315392,-0.2199999988079071
1719298833.7334256,317440,-0.2199999988079071
1719298839.8517578,319488,-0.10000000149011612
1719298846.004484,321536,-0.019999999552965164
1719298852.1741223,323584,-0.05999999865889549
1719298858.3039625,325632,0.0
1719298864.4259398,327680,-0.07999999821186066
1719298870.554924,329728,-0.07999999821186066
1719298876.7122586,331776,-0.14000000059604645
1719298882.7796197,333824,-0.07999999821186066
1719298888.9231577,335872,-0.2199999988079071
1719298895.1281211,337920,-0.18000000715255737
1719298901.2289653,339968,-0.11999999731779099
1719298907.3693504,342016,-0.11999999731779099
1719298913.5152931,344064,-0.11999999731779099
1719298919.6751907,346112,-0.05999999865889549
1719298925.8435197,348160,-0.14000000059604645
1719298931.944992,350208,-0.1599999964237213
1719298938.1099098,352256,-0.18000000715255737
1719298944.2041585,354304,-0.14000000059604645
1719298950.348972,356352,-0.11999999731779099
1719298956.4150994,358400,-0.11999999731779099
1719298962.5119798,360448,-0.14000000059604645
1719298968.7217228,362496,-0.10000000149011612
1719298974.8135028,364544,-0.019999999552965164
1719298980.9294136,366592,0.07999999821186066
1719298987.0799723,368640,0.03999999910593033
1719298993.1922765,370688,-0.03999999910593033
1719298999.3100638,372736,-0.019999999552965164
1719299005.3580098,374784,-0.10000000149011612
1719299011.477834,376832,-0.10000000149011612
1719299017.6423922,378880,-0.07999999821186066
1719299023.7838483,380928,-0.019999999552965164
1719299029.9447913,382976,-0.05999999865889549
1719299036.0659502,385024,-0.18000000715255737
1719299042.2380066,387072,-0.11999999731779099
1719299048.3804972,389120,-0.2199999988079071
1719299054.4711993,391168,-0.20000000298023224
1719299060.797056,393216,-0.2199999988079071
1719299066.9722507,395264,-0.23999999463558197
1719299073.1119995,397312,-0.18000000715255737
1719299079.2821531,399360,-0.20000000298023224
1719299085.4630144,401408,-0.23999999463558197
1719299091.6263726,403456,-0.1599999964237213
1719299097.7216554,405504,-0.14000000059604645
1719299103.91329,407552,-0.1599999964237213
1719299110.0114264,409600,-0.05999999865889549
1719299116.155855,411648,-0.07999999821186066
1719299122.302603,413696,-0.14000000059604645
1719299128.4128304,415744,-0.05999999865889549
1719299134.561622,417792,-0.03999999910593033
1719299140.7984672,419840,-0.019999999552965164
1719299146.9019752,421888,-0.05999999865889549
1719299153.0699997,423936,-0.14000000059604645
1719299159.201914,425984,-0.07999999821186066
1719299165.3276458,428032,-0.18000000715255737
1719299171.4326785,430080,-0.1599999964237213
1719299177.5943034,432128,-0.019999999552965164
1719299183.7482483,434176,-0.019999999552965164
1719299189.8506162,436224,0.019999999552965164
1719299195.9480212,438272,0.0
1719299202.0773833,440320,0.019999999552965164
1719299208.1516304,442368,0.019999999552965164
1719299214.3526678,444416,-0.05999999865889549
1719299220.5443983,446464,0.0
1719299226.7170043,448512,0.0
1719299232.829188,450560,0.07999999821186066
1719299238.9729838,452608,0.03999999910593033
1719299245.2029092,454656,0.05999999865889549
1719299251.3588324,456704,0.0
1719299257.459352,458752,-0.14000000059604645
1719299263.6962523,460800,-0.2199999988079071
1719299269.9207366,462848,-0.1599999964237213
1719299276.0499532,464896,-0.25999999046325684
1719299282.2725606,466944,-0.25999999046325684
1719299288.4017143,468992,-0.1599999964237213
1719299294.4767141,471040,-0.2199999988079071
1719299300.7353518,473088,-0.10000000149011612
1719299306.9500818,475136,-0.03999999910593033
1719299313.0800476,477184,-0.03999999910593033
1719299319.2275786,479232,-0.019999999552965164
1719299325.3680391,481280,-0.03999999910593033
1719299331.551637,483328,-0.07999999821186066
1719299337.7703524,485376,-0.05999999865889549
1719299343.8810372,487424,-0.14000000059604645
1719299350.1088881,489472,-0.14000000059604645
1719299356.223835,491520,-0.14000000059604645
1719299362.4322073,493568,-0.07999999821186066
1719299368.5946698,495616,-0.07999999821186066
1719299374.7200563,497664,-0.05999999865889549
1719299380.8409905,499712,0.0
1719299386.933975,501760,0.03999999910593033
1719299393.0114143,503808,0.05999999865889549
1719299399.1200976,505856,0.03999999910593033
1719299405.2643185,507904,-0.05999999865889549
1719299411.452241,509952,-0.11999999731779099
1719299417.5843747,512000,-0.1599999964237213
1719299423.721216,514048,-0.1599999964237213
1719299429.783515,516096,0.05999999865889549
1719299435.9131374,518144,0.18000000715255737
1719299442.07032,520192,0.2800000011920929
1719299448.112835,522240,0.3199999928474426
1719299454.200018,524288,0.2800000011920929
1719299460.2433515,526336,0.07999999821186066
1719299466.3867288,528384,0.05999999865889549
1719299472.5579967,530432,-0.019999999552965164
1719299478.5948775,532480,-0.20000000298023224
1719299484.750489,534528,-0.20000000298023224
1719299490.8562288,536576,-0.1599999964237213
1719299496.998129,538624,-0.2199999988079071
1719299503.0813925,540672,-0.20000000298023224
1719299509.1995301,542720,-0.20000000298023224
1719299515.4235964,544768,-0.11999999731779099
1719299521.4956176,546816,-0.1599999964237213
1719299527.5801077,548864,-0.11999999731779099
1719299533.665696,550912,-0.07999999821186066
1719299539.7722926,552960,-0.07999999821186066
1719299545.905619,555008,-0.11999999731779099
1719299552.0158875,557056,-0.05999999865889549
1719299558.159911,559104,-0.07999999821186066
1719299564.2844248,561152,-0.10000000149011612
1719299570.4202526,563200,-0.07999999821186066
1719299576.5877059,565248,-0.14000000059604645
1719299582.7479923,567296,-0.10000000149011612
1719299588.9409528,569344,-0.07999999821186066
1719299595.180636,571392,0.03999999910593033
1719299601.31047,573440,0.0
1719299607.628268,575488,0.019999999552965164
1719299613.777649,577536,0.07999999821186066
1719299619.9564703,579584,0.03999999910593033
1719299626.1143112,581632,0.0
1719299632.2286446,583680,0.0
1719299638.4182587,585728,0.03999999910593033
1719299644.5711217,587776,0.0
1719299650.9419427,589824,-0.11999999731779099
1719299657.115511,591872,-0.11999999731779099
1719299663.2524164,593920,-0.07999999821186066
1719299669.4583874,595968,-0.10000000149011612
1719299675.5710013,598016,-0.11999999731779099
1719299681.8101983,600064,-0.07999999821186066
1719299688.0195115,602112,-0.07999999821186066
1719299694.1721458,604160,0.0
1719299700.3529394,606208,-0.10000000149011612
1719299706.487632,608256,-0.05999999865889549
1719299712.6447294,610304,-0.18000000715255737
1719299718.8344336,612352,-0.2800000011920929
1719299724.9566276,614400,-0.23999999463558197
1719299731.0982664,616448,-0.10000000149011612
1719299737.248814,618496,-0.10000000149011612
1719299743.4536047,620544,-0.05999999865889549
1719299749.6664076,622592,0.019999999552965164
1719299755.790551,624640,-0.019999999552965164
1719299761.9754717,626688,0.0
1719299768.1368272,628736,-0.03999999910593033
1719299774.339534,630784,-0.019999999552965164
1719299780.5594804,632832,-0.10000000149011612
1719299786.7660372,634880,-0.14000000059604645
1719299792.9380176,636928,-0.2199999988079071
1719299799.0669358,638976,-0.20000000298023224
1719299805.281984,641024,-0.2199999988079071
1719299811.4439564,643072,-0.11999999731779099
1719299817.5577729,645120,-0.07999999821186066
1719299823.7708275,647168,-0.05999999865889549
1719299829.9131455,649216,-0.07999999821186066
1719299836.1308842,651264,-0.05999999865889549
1719299842.3090951,653312,-0.14000000059604645
1719299848.436254,655360,-0.019999999552965164
1719299854.6311436,657408,-0.10000000149011612
1719299860.7589371,659456,-0.11999999731779099
1719299866.9114563,661504,-0.11999999731779099
1719299873.131147,663552,-0.11999999731779099
1719299879.2507575,665600,-0.1599999964237213
1719299885.4550025,667648,-0.05999999865889549
1719299891.6170304,669696,-0.05999999865889549
1719299897.8724282,671744,-0.05999999865889549
1719299904.1354861,673792,-0.05999999865889549
1719299910.2673972,675840,-0.07999999821186066
1719299916.439877,677888,-0.11999999731779099
1719299922.6000445,679936,-0.019999999552965164
1719299928.7634983,681984,0.03999999910593033
1719299934.9682026,684032,0.07999999821186066
1719299941.1406627,686080,0.03999999910593033
1719299947.3399434,688128,-0.1599999964237213
1719299953.6225708,690176,-0.20000000298023224
1719299959.7935705,692224,-0.23999999463558197
1719299966.0015392,694272,-0.1599999964237213
1719299972.1895795,696320,-0.10000000149011612
1719299978.3711755,698368,-0.03999999910593033
1719299984.6085742,700416,-0.07999999821186066
1719299990.9662247,702464,-0.05999999865889549
1719299997.1145241,704512,-0.11999999731779099
1719300003.2558234,706560,-0.14000000059604645
1719300009.4867067,708608,-0.11999999731779099
1719300015.6055198,710656,-0.11999999731779099
1719300021.7636824,712704,-0.14000000059604645
1719300027.9737015,714752,0.0
1719300034.1144276,716800,0.019999999552965164
1719300040.3131807,718848,0.05999999865889549
1719300046.464788,720896,0.1599999964237213
1719300052.5626929,722944,0.07999999821186066
1719300058.8645945,724992,0.0
1719300064.9867978,727040,-0.05999999865889549
1719300071.1699886,729088,-0.10000000149011612
1719300077.3332748,731136,-0.14000000059604645
1719300083.4873025,733184,-0.23999999463558197
1719300089.6360695,735232,-0.25999999046325684
1719300095.6823337,737280,-0.20000000298023224
1719300101.8029976,739328,-0.1599999964237213
1719300107.9259207,741376,-0.1599999964237213
1719300114.0589416,743424,-0.14000000059604645
1719300120.1886482,745472,-0.11999999731779099
1719300126.2889774,747520,-0.14000000059604645
1719300132.4392393,749568,-0.07999999821186066
1719300138.5660672,751616,-0.05999999865889549
1719300144.6557891,753664,0.03999999910593033
1719300150.7776518,755712,0.07999999821186066
1719300156.8616753,757760,0.05999999865889549
1719300163.027466,759808,0.0
1719300169.0951881,761856,-0.03999999910593033
1719300175.1601555,763904,-0.03999999910593033
1719300181.2908235,765952,-0.10000000149011612
1719300187.3954594,768000,-0.019999999552965164
1719300193.5820565,770048,0.07999999821186066
1719300199.6569846,772096,0.05999999865889549
1719300205.7759469,774144,0.10000000149011612
1719300211.85757,776192,0.18000000715255737
1719300218.0095925,778240,0.019999999552965164
1719300224.1576045,780288,0.03999999910593033
1719300230.3139381,782336,-0.05999999865889549
1719300236.5071225,784384,-0.10000000149011612
1719300242.7166028,786432,-0.07999999821186066
1719300248.7916682,788480,0.03999999910593033
1719300254.984689,790528,0.0
1719300261.1069875,792576,0.10000000149011612
1719300267.324162,794624,0.05999999865889549
1719300273.5155034,796672,0.14000000059604645
1719300279.6544883,798720,0.03999999910593033
1719300285.8183532,800768,0.019999999552965164
1719300291.9883456,802816,-0.07999999821186066
1719300298.2591808,804864,-0.07999999821186066
1719300304.4091737,806912,-0.10000000149011612
1719300310.7313035,808960,-0.1599999964237213
1719300316.9191985,811008,-0.10000000149011612
1719300323.085042,813056,0.03999999910593033
1719300329.2489839,815104,0.07999999821186066
1719300335.3875952,817152,0.1599999964237213
1719300341.5526247,819200,0.23999999463558197
1719300347.8112648,821248,0.18000000715255737
1719300353.9525187,823296,0.05999999865889549
1719300360.2122602,825344,-0.019999999552965164
1719300366.3212056,827392,0.03999999910593033
1719300372.4302237,829440,0.019999999552965164
1719300378.6500273,831488,-0.019999999552965164
1719300384.7983885,833536,0.07999999821186066
1719300390.9288096,835584,0.07999999821186066
1719300397.1306586,837632,0.05999999865889549
1719300403.3285778,839680,0.05999999865889549
1719300409.5882466,841728,0.07999999821186066
1719300415.825858,843776,0.14000000059604645
1719300422.0086765,845824,0.18000000715255737
1719300428.1677206,847872,0.11999999731779099
1719300434.2817354,849920,0.019999999552965164
1719300440.5502565,851968,0.019999999552965164
1719300446.739207,854016,-0.05999999865889549
1719300452.9608102,856064,-0.10000000149011612
1719300458.933574,858112,-0.05999999865889549
1719300465.0556166,860160,0.11999999731779099
1719300471.2452812,862208,0.0
1719300477.3854127,864256,-0.03999999910593033
1719300483.524471,866304,-0.11999999731779099
1719300489.7481813,868352,-0.07999999821186066
1719300495.8717406,870400,-0.03999999910593033
1719300501.9696188,872448,0.03999999910593033
1719300508.0777965,874496,0.14000000059604645
1719300514.2176342,876544,0.25999999046325684
1719300520.4028254,878592,0.25999999046325684
1719300526.510873,880640,0.2199999988079071
1719300532.638012,882688,0.20000000298023224
1719300538.731703,884736,0.1599999964237213
1719300544.9073367,886784,0.10000000149011612
1719300551.0002098,888832,0.019999999552965164
1719300557.0653722,890880,0.019999999552965164
1719300563.2522168,892928,0.07999999821186066
1719300569.3830416,894976,0.10000000149011612
1719300575.4772267,897024,0.1599999964237213
1719300581.538264,899072,0.07999999821186066
1719300587.6525087,901120,0.07999999821186066
1719300593.7799926,903168,0.07999999821186066
1719300599.8210392,905216,0.03999999910593033
1719300605.9177299,907264,0.10000000149011612
1719300612.0410268,909312,0.23999999463558197
1719300618.1611812,911360,0.1599999964237213
1719300624.2600062,913408,0.10000000149011612
1719300630.299826,915456,0.03999999910593033
1719300636.453352,917504,-0.019999999552965164
1719300642.5580065,919552,0.019999999552965164
1719300648.693556,921600,0.0
1719300654.8100052,923648,0.05999999865889549
1719300660.555241,925696,0.07999999821186066
1719300666.7618976,927744,0.05999999865889549
1719300672.950397,929792,0.019999999552965164
1719300679.1540542,931840,-0.019999999552965164
1719300685.2646105,933888,-0.10000000149011612
1719300691.35333,935936,-0.11999999731779099
1719300697.5393255,937984,0.03999999910593033
1719300703.6302764,940032,0.05999999865889549
1719300709.767447,942080,0.10000000149011612
1719300715.8691041,944128,0.18000000715255737
1719300722.0353317,946176,0.07999999821186066
1719300728.1706264,948224,0.03999999910593033
1719300734.2459283,950272,0.10000000149011612
1719300740.4319603,952320,0.019999999552965164
1719300746.5052917,954368,0.11999999731779099
1719300752.676541,956416,0.03999999910593033
1719300758.812571,958464,-0.019999999552965164
1719300764.9142952,960512,-0.05999999865889549
1719300771.1258469,962560,-0.03999999910593033
1719300777.2717915,964608,-0.10000000149011612
1719300783.354674,966656,-0.07999999821186066
1719300789.5148706,968704,0.05999999865889549
1719300795.6903393,970752,0.07999999821186066
1719300801.929153,972800,0.10000000149011612
1719300808.092492,974848,0.1599999964237213
1719300814.2472253,976896,0.14000000059604645
1719300820.4007525,978944,0.05999999865889549
1719300826.4675963,980992,0.019999999552965164
1719300832.6385615,983040,0.07999999821186066
1719300838.7475092,985088,0.03999999910593033
1719300844.8934767,987136,0.03999999910593033
1719300851.0546224,989184,0.07999999821186066
1719300857.0718513,991232,0.05999999865889549
1719300863.2602792,993280,0.019999999552965164
1719300869.398347,995328,0.07999999821186066
1719300875.6492739,997376,0.07999999821186066
1719300881.780826,999424,-0.03999999910593033
1719300887.9219348,1001472,0.05999999865889549


==> load_tikz.csv <==
x,true_load,forecast
1,0.29,0.28
2,0.2,0.21
3,0.3,0.26
4,0.47,0.23
5,0.22,0.1
6,0.15,0.08
7,0.44,0.3
8,0.39,0.33
9,0.16,0.22
10,0.27,0.59
11,0.15,0.25
12,0.11,0.16
13,0.22,0.22
14,0,0
15,0,0
16,0.04,0.05
17,0.02,0.42
18,0.21,0.28
19,0.07,0.11
20,0,0.01
21,0.38,0.19
22,0.23,0.37
23,0.23,0.4
24,0.01,0.17
25,0.12,0.01
26,0.27,0.46
27,0.11,0
28,0.31,0.35
29,0.22,0.59
30,0.27,0.2
31,0.28,0.15
32,0.7,0.69
33,0.54,0.46
34,0.34,0.07
35,0.65,0.6
36,0.44,0.27
37,0.58,0.61
38,0.31,0.18
39,0.35,0.56
40,0.65,0.59
41,0.82,0.74
42,0.77,0.89
43,0.72,0.56
44,0.71,0.7
45,0.53,0.75
46,0.63,0.43
47,0.7,0.67
48,0.65,0.7
49,0.6,0.74
50,0.23,0.06
51,0.48,0.22
52,0.45,0.48
53,0.38,0.45
54,0.74,0.79
55,1.02,1.09
56,1.19,1.1
57,0.9,0.91
58,0.92,0.98
59,1.04,0.94
60,1.17,1.44
61,0.96,1.11
62,0.95,0.78
63,0.82,0.88
64,0.76,0.63
65,1.08,1.17
66,1.25,1.47
67,1.04,0.96
68,1.16,1.28
69,1.1,1.2
70,0.8,0.95
71,0.8,1.14
72,0.92,0.96
73,0.6,0.47
74,0.68,0.51
75,0,0
76,0.23,0.19
77,0.25,0.3
78,0.16,0.22
79,0.2,0.34
80,0,0.04
81,0.09,0.32
82,0.25,0.27
83,0.45,0.87
84,0.18,0.39
85,0.05,0
86,0.09,0
87,0.33,0.36
88,0.29,0.27
89,0.13,0.24
90,0.26,0.36
91,0.24,0.25
92,0.36,0.22
93,0.13,0
94,0.12,0
95,0.12,0.24
96,0,0.07


==> ps_10colors.csv <==
num_of_colors,buffer_size,Max,FT_rep,GR_rep,INV_rep,no_mask_repeated,Enfgreedy_s&r_ft,Enfgreedy_ft,Enfgreedy_u,PPO_invalid_am,PPO_vanilla,MSA,gurobi_reward,Greedy,Greedy_fillrate,SA+G,SA,SA+G (geom),SA (geom)
10,2,68.3,69.0,70.4,69.7,66.7,72.4,74.3,75.1,73.9,73.3,82.0,71.8,80.4,75.9,78.7,84.6,78.6,85.2
10,3,52.1,53.2,57.0,62.0,59.5,60.2,60.0,62.3,68.1,65.7,66.9,73.4,73.5,63.4,69.7,76.8,71.2,79.9
10,4,44.0,47.9,51.2,58.5,55.2,55.6,59.2,59.8,64.5,61.5,54.5,74.4,64.3,52.6,59.1,68.0,61.4,73.9
10,5,35.2,45.5,46.1,54.2,50.0,44.9,55.5,55.3,62.8,59.7,43.3,74.8,57.8,42.1,51.9,61.8,54.8,68.4
10,6,30.7,43.6,43.8,47.9,48.1,40.8,53.8,53.0,55.3,59.0,35.1,82.4,49.6,32.9,45.5,57.9,46.5,61.1
10,7,25.7,38.9,41.7,47.7,47.5,34.4,48.6,50.5,55.7,59.9,29.1,81.7,43.4,27.7,39.7,53.2,42.2,58.2
10,8,22.4,35.3,39.2,41.1,40.9,31.7,43.1,49.2,49.0,50.5,22.4,86.8,35.5,20.3,35.2,50.1,35.0,56.9


==> ps_15colors.csv <==
num_of_colors,buffer_size,Max,FT_rep,GR_rep,INV_rep,no_mask_repeated,Enfgreedy_s&r_ft,Enfgreedy_ft,Enfgreedy_u,PPO_invalid_am,PPO_vanilla,MSA,gurobi_reward,Greedy,Greedy_fillrate,SA+G,SA,SA+G (geom),SA (geom)
15,2,77.7,77.7,78.0,80.5,76.3,81.9,83.3,83.6,85.7,83.1,88.8,76.2,85.9,83.8,84.6,89.0,84.1,84.5
15,3,67.7,70.4,72.1,76.4,79.6,75.6,79.7,79.1,84.0,84.4,77.9,80.9,82.0,75.1,78.9,80.8,79.9,85.4
15,4,57.4,61.9,65.4,71.2,71.3,68.1,72.1,76.8,78.3,81.8,65.4,80.5,79.1,64.2,70.8,73.5,74.8,79.3
15,5,49.6,58.8,61.4,68.4,71.8,60.8,70.0,70.7,77.7,81.0,54.6,80.8,70.3,55.1,61.2,67.6,66.6,74.6
15,6,45.2,56.8,60.6,66.5,81.1,57.2,66.5,70.9,74.1,89.2,47.5,89.7,65.2,48.6,57.1,63.3,60.2,68.9
15,7,38.9,52.5,55.8,64.3,85.5,48.7,63.9,65.0,71.4,91.8,40.7,86.6,56.5,41.6,52.6,57.7,54.0,64.4
15,8,38.7,49.8,54.8,64.1,84.7,48.1,60.8,65.0,71.5,93.1,36.0,91.8,48.0,35.2,47.8,57.3,46.7,61.2


==> ps_5colors.csv <==
num_of_colors,buffer_size,Max,FT_rep,GR_rep,INV_rep,no_mask_repeated,Enfgreedy_s&r_ft,Enfgreedy_ft,Enfgreedy_u,PPO_invalid_am,PPO_vanilla,MSA,gurobi_reward,Greedy,Greedy_fillrate,SA+G,SA,SA+G (geom),SA (geom)
5,2,47.6,49.3,48.7,50.1,47.0,50.9,52.2,53.5,54.2,50.5,64.8,53.5,61.7,57.7,61.4,69.2,61.1,71.5
5,3,30.3,31.6,33.0,35.2,36.3,34.7,36.7,39.3,41.3,41.9,46.3,59.8,51.9,41.9,49.3,66.5,50.0,68.2
5,4,20.4,22.2,24.8,27.4,24.9,25.3,27.4,28.6,31.1,30.1,33.9,62.2,40.8,27.6,37.5,57.0,39.4,63.2

